Sub-vector Extraction and Cascade Post-Processing for Speaker Verification Using MLLR Super-vectors

In this paper, we propose a speaker-verification system based on maximum likelihood linear regression (MLLR) super-vectors, for which speakers are characterized by m-vectors. These vectors are obtained by a uniform segmentation of the speaker MLLR super-vector using an overlapped sliding window. We consider three approaches for MLLR transformation, based on the conventional $1$-best automatic transcription, on the lattice word transcription, or on a simple global universal background model (UBM). Session variability compensation is performed in a post-processing module with probabilistic linear discriminant analysis (PLDA) or the eigen factor radial (EFR). Alternatively, we propose a cascade post-processing for the MLLR super-vector based speaker-verification system. In this case, the m-vectors or MLLR super-vectors are first projected onto a lower-dimensional vector space generated by linear discriminant analysis (LDA). Next, PLDA session variability compensation and scoring is applied to the reduced-dimensional vectors. This approach combines the advantages of both techniques and makes the estimation of PLDA parameters easier. Experimental results on telephone conversations of the NIST 2008 and 2010 speaker recognition evaluation (SRE) indicate that the proposed m-vector system performs significantly better than the conventional system based on the full MLLR super-vectors. Cascade post-processing further reduces the error rate in all cases. Finally, we present the results of fusion with a standard i-vector system in the feature, as well as in the score domain, demonstrating that the m-vector system is both competitive and complementary with it.

==> figs/superVect1best.txt <==
0.148024 1.00107 -0.0455343 0.0657341 0.00867381 0.112226 -0.105164 0.0561297 -0.146408 -0.019797 -0.0661741 -0.016109 0.0540479 -0.0585633 -0.00121128 -0.00995329 -0.0143511 0.0310401 0.00623029 -0.00641328 -0.0169114 0.00498301 0.0014222 0.00554125 -0.0121904 0.000307157 -0.0448263 0.125625 -0.0920902 0.0647026 -0.120811 0.222671 -0.0623921 0.193959 -0.154133 -0.0551714 -0.134677 -0.066474 0.042365 -0.0216612 -0.00763815 0.0771788 -0.095635 -0.00822378 1.01067 -0.0514373 0.0381402 -0.0536533 0.00671186 -0.0869766 0.068346 0.03787 -0.00655086 0.00737017 -0.0270336 0.0609942 -0.0232146 0.0153367 0.010174 0.00456577 -0.000113535 -0.0176193 0.00211267 0.0273459 -0.00382024 -0.0208663 0.018464 -0.0770707 0.0524578 0.00672689 0.0546195 -0.0768856 0.0384804 -0.125757 0.0889541 -0.0602866 0.211157 0.0332285 -0.0445293 -0.0099203 -0.0146306 0.113369 -0.0130496 0.0414384 -0.100032 0.012369 -0.0147419 0.83976 -0.418895 0.00725166 0.0279092 0.155719 -0.0167526 -0.0121151 0.0418225 0.200478 0.143569 0.157853 -0.0400572 0.00977958 -0.0318492 -0.0286935 -0.0348383 -0.0325783 0.0183108 -0.071095 0.00182188 0.0467863 0.0619259 0.0688987 -0.0134252 -0.021446 0.128544 -0.108331 -0.378839 0.0869925 -0.0177648 0.14247 -0.099779 -0.0794116 0.071933 0.234346 0.311462 0.766574 -0.0569292 -0.0701938 -0.310189 -0.147572 -0.0204358 -0.0530126 1.01397 -0.157055 0.0259193 -0.0987565 0.00129559 -0.0687731 0.0380859 -0.112558 0.114923 -0.118455 0.0284438 -0.0406619 0.0191321 -0.0194552 0.0698008 -0.00331156 0.028314 0.021019 0.00438755 -0.0114361 0.00565553 0.000546705 -0.100947 -0.069248 -0.0181345 0.0424317 0.141251 -0.0672242 0.0793167 -0.0959783 -0.169439 -0.060443 -0.112106 -0.136845 0.0868754 -0.0602764 0.0153659 0.0402673 -0.290498 0.107266 -0.110693 -0.00311384 0.162479 1.0634 -0.0873402 0.0115192 0.171851 0.0632796 0.100563 0.122905 -0.0714909 -0.0348715 0.0818277 0.0325079 0.0529764 -0.0379265 0.0776498 0.0475409 0.0354906 0.0626696 0.0414161 -0.0435987 -0.00503091 0.00136011 -0.167588 0.378278 -0.00977996 0.137616 0.242861 0.333559 -0.0571826 0.0376028 0.148668 0.170596 0.150168 0.144313 -0.0761571 -0.186884 0.0355605 -0.0719018 -0.056101 -0.350301 -0.0364971 -0.114035 -0.229495 0.00435899 1.02223 -0.107489 -0.0070897 -0.25284 -0.0421057 -0.0513887 0.17969 -0.0069863 0.0107015 0.0369484 -0.0346892 0.0191924 -0.00848375 0.0353974 0.00669566 0.0134486 -0.0138444 0.0125121 -0.056088 0.0124227 0.16522 -0.404431 0.105409 -0.111429 -0.492012 -0.0806275 0.124385 -0.119703 -0.0314589 -0.432426 -0.209912 -0.0942298 0.106417 0.539414 0.0534056 -0.196669 -0.140778 -0.36521 -0.118688 -0.273653 -0.0139486 -0.229569 0.211084 0.805153 -0.210308 -0.0185437 -0.151656 -0.0227033 0.00583514 -0.12545 0.0265621 -0.0617252 -0.0227815 -0.0804555 -0.00287684 0.0109252 -0.0326423 -0.0304834 -0.0289883 -0.0283015 0.0183599 -0.00199597 0.23707 -0.302094 0.0463998 -0.240112 0.100557 -0.263322 0.255394 -0.0463155 -0.30026 0.0346504 -0.253656 -0.0920375 0.10251 -0.0715218 -0.0192563 0.0369143 0.055432 -0.201422 -0.281872 -0.114506 -0.0884301 -0.105364 -0.227588 0.0533034 0.823065 -0.0657289 0.175154 -0.0428134 0.181094 -0.0495944 0.0461282 0.0474705 0.0101714 0.0254141 -0.00333985 0.0233844 -0.0195091 0.0697548 0.0188628 0.0401433 -0.0151617 0.0134704 -0.0890644 -0.175131 -0.187729 -0.288603 0.0518085 -0.216124 -0.190249 -0.0523393 -0.411177 0.123998 0.0670648 0.115711 0.276434 -0.747186 0.00309211 -0.0402502 -0.474031 0.0139948 0.0789769 -0.174009 -0.140831 -0.113811 0.0968182 -0.171482 0.304823 0.807302 0.0331555 0.15508 -0.0148413 -0.0301515 -0.00933438 0.0107553 0.0324746 -0.0273036 0.000161747 -0.0253775 -0.0190601 -0.0253102 -0.0865257 0.0996561 0.0182699 0.0671501 0.0994696 -0.0954699 0.137099 -0.0733304 -0.113811 -0.13839 0.0861033 -0.155545 0.348697 -0.196921 0.243633 0.0273604 0.269327 -0.574675 0.0735798 -0.0578053 0.0765334 -0.186746 -0.0409282 -0.245266 -0.0910472 -0.109031 0.00275036 -0.0398347 -0.234106 0.231857 1.05613 -0.196503 0.129618 -0.0549376 -0.0255511 -0.129179 -0.0613124 -0.0990546 -0.0574946 -0.130823 -0.0998272 -0.149739 -0.0731888 -0.0651652 0.0227272 0.0261938 0.0927979 -0.163293 -0.191344 -0.298514 0.00578396 0.0394753 0.112096 -0.254478 -0.0528768 0.0610284 0.323355 -0.257683 0.110659 0.132119 -0.0532546 0.0454935 0.0377815 0.092421 0.0839838 0.0787782 0.10534 -0.118238 0.0900243 -0.0704994 0.0204157 -0.241841 0.221496 1.08102 -0.106468 -0.00399068 -0.0249835 -0.00383381 -0.0212597 0.0361669 -0.0130103 0.0116977 -0.00334953 0.031084 0.00630973 0.00153685 -0.0343212 0.0612987 0.0480235 0.0528593 0.0577825 0.0353572 0.119177 -0.226388 0.199505 -0.320018 -0.125986 -0.308687 0.12791 0.153711 -0.324071 0.276917 0.0165979 -0.00960991 -0.055491 -0.00972838 0.0710683 -0.0452653 0.129157 0.05278 -0.202897 0.0515988 -0.209694 0.241229 -0.159482 0.42615 0.791959 -0.113696 0.00575303 -0.0287932 -0.00899728 -0.0533367 0.0351288 -0.0313988 -0.00626988 -0.00527687 0.012633 -0.0122085 -0.0220417 -0.0166642 0.0553785 -0.167395 0.260455 0.0174172 0.301749 -0.130194 -0.115436 -0.0711144 -0.0596942 0.192079 0.036615 0.255966 -0.0187833 -0.234187 -0.0385831 0.0706369 -0.00599795 -0.0584658 0.0737295 -0.0120729 0.0493633 -0.0378074 -0.0305497 -0.0760754 0.0361758 -0.0614665 0.18004 0.0717854 0.0399874 0.800355 0.0213757 0.0313389 0.0161519 0.019523 0.00126061 0.0198315 -0.016631 -0.00443476 0.0586989 -0.0372514 0.0220268 -0.067299 -0.189037 -0.0124642 0.207884 -0.0432428 0.145521 -0.0730483 -0.0487188 -0.171209 0.00731276 -0.145787 0.0801624 0.218304 0.108362 -0.50421 -0.0118006 0.100053 0.0243134 0.0501448 0.00764105 0.0503207 0.0304262 0.0280985 0.0608415 -0.00506968 -0.00140208 0.0210496 0.0562948 0.0469141 -0.024132 0.00156525 0.957745 -0.051694 0.0329284 0.0475533 0.00210733 -0.088164 -0.0335741 -0.0464535 0.0109999 -0.0217563 -0.0311957 -0.0350178 -0.0865758 0.148054 -0.0392273 0.0767147 0.0681966 0.0878481 0.0769556 -0.0579187 0.0137516 -0.0341742 0.166438 0.145204 0.00841724 0.314059 0.0668441 0.0884939 -0.0150849 0.00354506 0.0141849 -0.0244371 -0.0147289 0.0159831 -0.0157057 -0.00558605 -0.0157186 -0.0237372 -0.000633491 0.0528524 0.0281754 0.0476003 -0.0219062 0.975456 -0.0463729 0.020739 -0.0489702 -0.0544827 -0.0873393 0.0212678 0.0147986 0.00403511 -0.0182403 -0.018961 -0.107554 -0.0848206 0.0707882 -0.113876 0.0100822 0.0209572 -0.0436475 -0.0772596 -0.0760088 0.0342158 0.00159167 0.0775026 0.0473594 0.694704 -0.136103 -0.0617618 0.0541937 0.0240241 -0.00540988 0.0365462 0.0466055 0.0252183 0.00941778 -0.00683562 0.0349691 -0.0122613 0.0544985 -0.0712822 0.0474722 0.0624087 -0.0637498 -0.00774899 0.88813 -0.310828 0.00941568 0.0438438 0.0593414 -0.0224119 -0.0223321 -0.00211348 0.0922336 -0.057677 -0.100344 -0.106837 -0.11037 0.0407442 0.029153 -0.157167 -0.042069 -0.085134 0.0422047 -0.112771 0.216469 -0.170433 0.276809 -0.319217 0.0014059 -0.271566 -0.0137872 0.00770605 -0.0100888 0.0355278 0.00802386 0.00869016 0.000157118 -0.00652875 -0.0579138 0.0321248 -0.0431693 -0.00155537 0.0158718 6.68719e-05 -0.0582601 -0.0769128 -0.067694 0.870319 -0.0897062 -0.00855809 0.00336116 0.0676764 -0.00429098 0.0419693 -0.0231725 0.0221957 -0.0784662 0.0873137 -0.121546 0.182738 0.0102823 0.184945 -0.0236825 0.00971753 -0.0535941 -0.0868534 -0.0879373 -0.0698612 -0.0175276 -0.20278 -0.129059 0.197496 -0.0486036 -0.0925153 -0.0677739 0.0116367 -0.111603 0.0229449 -0.150776 0.0363548 -0.0510274 0.0502905 0.0137013 0.0939016 -0.0883178 -0.109168 -0.123508 -0.107794 -0.210871 0.0474963 0.78505 -0.0439214 -0.0249958 0.0276015 -0.0462387 0.0813668 0.0803617 0.075609 0.152716 0.0721614 -0.0331254 0.244763 -0.24591 0.173306 -0.0850457 0.101469 0.13371 0.0927255 0.0186476 0.219999 -0.171323 -0.71277 -0.101856 0.1051 0.0125773 -0.00486953 0.00881764 -0.0308713 0.0441736 -0.0242012 0.0517244 -0.102768 0.0597266 -0.0281904 0.0472195 0.0300894 0.0348063 -0.0776571 -0.218491 -0.0166824 -0.0683773 -0.0534935 0.0560218 0.894102 0.0114757 0.0976147 -0.0126573 0.0967612 -0.106249 0.0195998 -0.0985354 -0.0467108 0.0685066 -0.0882361 0.255345 -0.136884 0.101729 -0.245824 -0.103723 -0.0119276 -0.0777126 0.0359099 -0.0796905 0.533513 0.00631486 0.178051 0.030804 0.0812935 -0.00688613 0.030295 -0.00101256 0.132386 0.00602891 0.0351879 -0.00495075 0.124892 -0.0425311 0.0693828 -0.0178699 0.0211008 -0.149475 -0.148151 -0.0723322 0.151509 -0.00840004 0.168107 0.775522 -0.112375 0.146218 0.0423593 0.0864761 -0.0421733 -0.0436619 0.412726 -0.0952009 0.103167 -0.184502 0.462376 0.166432 0.297716 -0.109295 0.182215 -0.369093 0.201949 -0.438371 0.678118 -0.0501586 -0.0541223 -0.104891 -0.0608743 -0.118652 -0.0238062 -0.140372 -0.0387078 -0.0701124 -0.0033451 0.0202429 -0.0754376 0.0721298 -0.106728 -0.0272261 0.0920699 -0.0334925 -0.175893 -0.00122203 -0.0315767 0.0864399 -0.136344 0.158456 0.980707 -0.102234 0.10638 -0.158111 0.0296976 0.254028 0.196082 -0.137659 0.0476445 -0.198708 -0.0567046 0.110351 -0.0417989 0.302941 -0.0487699 0.377936 -0.131872 0.045865 0.0841325 0.056466 -0.224364 -0.0164888 0.0013067 0.0153967 -0.0574582 -0.0224959 -0.0444641 0.023385 0.0484802 -0.0509677 0.0101096 -0.0569284 0.0461924 0.121188 0.121147 0.0292568 0.0724823 -0.194424 -0.128083 -0.0953739 0.0694748 -0.0711366 0.217183 0.848127 -0.0179576 0.0431537 -0.121998 -0.0385122 -0.180788 0.151522 -0.213308 -0.131206 -0.183677 -0.0801111 0.100078 -0.226719 -0.0462064 0.0341247 0.0480114 0.272162 1.01604 -0.184863 0.0494518 -0.0711399 0.00599439 -0.0989826 0.0318359 -0.0477471 0.00091892 -0.0520092 -0.0307837 -0.0523042 0.11701 -0.0407441 0.0441324 0.108558 0.0517045 0.0711219 0.120436 0.109986 -0.0780148 0.00165433 0.114739 0.241007 -0.191062 0.323108 0.759611 0.0342152 0.126852 0.0896061 0.109951 -0.429969 0.08758 -0.284304 -0.130758 -0.484421 -0.0811387 -0.3794 0.264912 -0.404787 0.108238 -0.0688968 1.392 0.0684135 -0.314981 0.000201639 -0.0958032 0.0100562 -0.143714 -0.0286354 -0.126191 0.0415607 -0.05344 -0.0707918 -0.148252 -0.172285 -0.187166 -0.0455738 -0.0155656 0.00209116 -0.0109165 0.0750064 0.0325116 0.0135605 -0.0857973 0.0527943 0.0919501 -0.127971 0.110355 0.798135 0.00578582 0.0117143 -0.250932 0.00135021 -0.149593 0.126913 -0.299353 -0.0560036 -0.091502 0.00760501 -0.0629641 -0.209445 -0.413917 -0.0585803 -0.475318 0.0402582 0.168118 0.0107489 0.00213383 -0.0088775 0.0112097 0.00845615 -0.00730852 0.0800823 0.0147491 0.0116108 -0.0981444 -0.0634417 0.00424806 -0.125141 0.0783329 0.0404494 0.0104283 -0.0364665 -0.0150122 0.0978716 -0.119429 0.0505136 -0.16521 0.11217 -0.200337 0.229422 0.874401 -0.0765518 -0.0866484 -0.378258 -0.0107245 -0.406582 -0.1106 -0.056186 -0.0418844 -0.017964 -0.255918 -0.307765 -0.163689 -0.265842 0.837226 -0.00722955 -0.219925 -0.053696 -0.0498292 -0.0623131 -0.0204538 -0.0648548 -0.0625604 -0.0124277 -0.000363454 -0.0244625 -0.0654065 0.000421038 0.0212844 0.0311341 0.12083 -0.0411997 -0.0239361 -0.0188646 -0.0163497 0.0352117 -0.0205652 -0.0163555 -0.0263128 -0.0125927 0.0133715 -0.0214956 0.00387188 1.06505 -0.0523885 -0.0788004 -0.00234239 -0.00587485 -0.0360236 -0.00518742 0.0122025 -0.0434002 -0.002262 -0.0469129 0.0225713 -0.0946574 0.061714 -0.0156865 -0.0119128 0.0100112 -0.0325926 -0.014001 -0.0160433 -0.0103742 -0.0330491 -0.0112622 -0.0180822 -0.00748827 0.00465518 0.0172415 -0.00391004 0.0185155 -0.0269356 -0.0112397 -0.00196047 0.000265669 -0.0138327 0.00673521 -0.00625537 0.017128 0.00389137 0.00950263 -0.0129325 -0.0153649 -0.0116068 -0.0212454 0.951568 -0.0481958 0.0403987 0.0540526 -0.023079 -0.0410343 -0.0483834 -0.0271077 0.0496769 0.0354084 0.0299354 0.000477468 -0.207873 -0.00752794 0.0525785 -0.0153353 0.0085723 -0.035806 0.0100274 0.017363 0.00865074 -0.00997814 -0.013945 0.000428384 0.0119848 0.0251932 -0.00777191 0.00294346 0.0057279 0.00782362 -0.0066521 0.00968221 -0.00727375 -0.00783082 0.0133341 0.000328279 0.0118912 -0.000275229 0.0149871 0.00965871 0.0101554 -0.0506744 0.0418111 0.88839 0.021396 0.0263692 0.0605121 -0.0864514 -0.0701008 -0.00678555 -0.00483009 0.0309245 -0.00997035 -0.00903555 -0.176534 0.0057889 -0.103023 -0.00627148 0.0078549 0.0174283 -0.00488608 -0.0277736 0.0235176 -0.00369793 0.0470852 0.0212793 -0.0152834 -0.0396333 0.00576198 -0.0301115 -0.00722333 -0.0134827 0.0163938 -0.0166754 -0.00144631 -0.0193655 -0.00602803 -0.00070792 0.00146035 -0.0155093 -0.00209138 -0.00866677 0.00463443 0.0391743 -0.0820666 -0.00288625 0.913335 -0.271421 0.0167065 0.0134625 0.0991756 0.0881838 -0.0224018 -0.00175856 0.052159 -0.089678 -0.408458 0.0229358 -0.0136194 -0.0399342 -0.0150681 -0.00400096 -0.0173395 -0.0222815 -0.0192485 0.000529433 0.000277712 -0.00975149 0.0133734 0.0128493 -0.0341913 -0.00724872 -0.00294248 0.00321744 0.00614812 -0.0208475 0.00279504 -0.0261637 0.0107305 -0.0203999 -0.00378126 0.0105322 -0.0105964 -0.00417149 -0.0136032 0.0449203 -0.0485515 -0.0679781 -0.0767358 0.840726 -0.0824536 0.00695629 0.00455635 0.0180278 0.0494573 0.105308 0.0047819 0.0760378 -0.0235846 -0.00989901 -0.105542 -0.0289447 -0.0299048 -0.027658 -0.0125593 -0.004953 -0.0427286 -0.0363713 0.00430015 -0.00950254 -0.000461489 0.010588 0.00980412 -0.027938 0.0471888 -0.0124306 0.00447253 -0.0260858 0.0122564 -0.011115 0.00427301 -0.00942441 -0.0169208 -0.0282587 0.00384 -0.00965815 0.0164831 0.04039 -0.262724 -0.0949562 -0.180292 0.0362944 0.701072 -0.118648 0.0256131 0.0404515 -0.0397582 0.00937889 0.0017002 0.0541751 0.201031 -0.0140504 -0.123394 -0.0458021 0.0111347 -0.0080322 0.0133702 -0.011681 0.0299508 -0.0629414 0.0362908 0.031757 0.0441007 0.00885528 0.0350046 -0.0483954 -0.000745228 0.00201502 0.0179376 -0.0120945 0.00189761 0.00602114 0.0124554 -0.0015886 -0.00733695 -0.0162896 0.0194162 -0.0151781 0.018208 -0.0229328 -0.12384 -0.0792614 -0.0532397 -0.00398695 0.110177 0.75251 0.104421 0.120338 0.147964 0.144826 0.0349952 0.00821509 -0.156209 -0.0109767 0.00275407 -0.0273079 0.0380186 0.00334637 0.0240127 0.0158912 0.00969048 0.00282611 -0.0123091 -0.0258232 0.0352595 -0.0166712 0.0679604 0.00431879 0.0114885 -0.0145215 0.0244647 0.00402484 0.0442012 -0.00607753 -0.0151756 -0.0162213 -0.010366 0.02005 0.0171652 0.0260134 0.0162713 -0.00250612 0.0129113 -0.0820794 -0.0120742 0.13243 0.044775 0.167442 0.836597 -0.0902635 0.165844 0.00264511 0.177445 0.0149261 -0.0361513 0.0123536 -0.0175423 -0.00469278 0.0360113 0.0104396 0.0281436 -0.00509553 0.0378893 0.0197065 0.0384379 -0.0189449 -0.0167911 0.00986558 0.0079613 0.0431503 0.0559847 -0.0462768 -0.0286078 -0.00933082 -0.0213547 -0.0219074 -0.0225039 0.00194439 -0.0092867 -0.0428199 -0.0227363 -0.0348647 0.0110793 -0.00570303 0.0577386 -0.108567 0.094669 -0.114407 0.220129 -0.0485187 0.272856 0.989797 -0.110548 0.129814 -0.0919465 0.0464135 0.759707 0.00824544 0.0316611 -0.0278078 -0.018955 -0.0287738 -0.000431008 -0.00559366 0.00918186 -0.0449568 0.00516762 0.00878834 -0.0202452 -0.0111982 -0.0112463 -0.0364683 0.0178959 0.0189321 0.000783702 0.000397466 0.0103248 0.0174328 0.00396512 0.0211204 0.0139534 0.0135909 -0.0198277 -0.0280451 -0.0199331 -0.0389425 0.0213144 -0.00920716 -0.192973 -0.0375489 -0.0822846 -0.0549256 -0.0470474 0.177167 0.890684 -0.0124711 0.109575 -0.157968 0.296567 0.000208891 -0.193395 0.0146636 0.0151347 -0.00533555 0.0229609 -0.00730614 -0.00796822 -0.0138129 0.0196864 0.0119491 0.037353 -0.152008 0.0954373 -0.0128176 -0.0273206 0.0127558 0.051591 0.0255866 0.0641156 0.0244961 0.0547066 0.0260487 0.0452535 0.0371344 0.0257388 0.0288483 -0.0073815 -0.0277284 0.035047 0.142756 0.0641414 -0.0688489 -0.162131 -0.00827975 0.181875 -0.0949266 0.392464 0.631187 0.232441 0.0780703 0.113433 0.0331507 0.0280626 0.0158158 0.0102258 -0.00548802 0.0251569 0.00114539 0.0225105 0.0070107 0.0099379 0.0116014 0.0335379 0.0342928 -0.083194 -0.00318463 -0.00839014 0.0354952 0.0225826 0.0111219 -0.0014046 0.0119986 0.0401812 -0.00876716 0.0118382 -0.0347472 -0.00552428 -0.00657397 -0.0318955 0.032546 0.0933924 -0.0299999 0.0801565 0.0594253 0.0497838 -0.0510843 0.0784015 0.114122 0.0515082 0.218024 0.790137 0.0236346 -0.130879 -0.00662893 0.0215594 -0.0481335 -0.0257097 -0.0576728 0.000943635 -0.0363068 -0.00124959 -0.0417147 -0.0305941 0.00253214 -0.000177488 -0.0215919 0.00510526 -0.0779751 0.0583569 0.0121832 0.0398074 0.0194323 0.0535706 -0.0158639 0.0224034 -0.000426945 0.0303885 0.00281442 0.0216102 0.0208241 0.0307547 -0.0780427 0.0254073 -0.172548 -0.0612712 -0.0963499 0.126997 -0.24658 -0.0496162 -0.189286 0.148997 -0.187209 0.281995 0.716563 0.705229 0.0337004 -0.137512 0.00365067 0.00411126 0.00078522 0.00351182 0.00727018 0.00360431 0.00480395 0.00376853 -0.000425031 0.000687365 -0.00709783 0.00767695 0.000538053 -0.00563225 -0.00375252 0.000200162 -0.0072615 -0.00958993 -0.00652413 0.000928828 0.00150115 -0.00607638 -0.00409622 0.00118021 0.00122706 0.0151542 0.0186545 -0.0150298 -0.0234359 0.00380616 0.00306082 0.0142223 -0.0081952 0.0147574 -0.0138663 0.0151538 -0.0163843 0.017492 -0.00588829 1.03023 -0.00173755 -0.0158172 0.0630654 0.0226956 0.0209799 0.0455872 -0.00552214 0.0367232 0.0272396 0.0233041 0.0221749 -0.00233199 0.00416728 0.0110004 -0.0409072 0.0191593 -0.0331622 -0.077819 -0.0160154 -0.0738739 -0.0421004 -0.012147 -0.0467627 -0.00406432 -0.0856078 -0.0123036 -0.0261577 0.0198979 -0.0603637 0.194733 0.102882 0.189037 0.0224258 0.104066 0.147128 0.0719403 0.163618 -0.0416991 -0.0601914 0.00587781 -0.0714031 -0.0157664 1.06129 0.123662 0.0103883 0.0155783 0.00821807 0.0134846 0.00630729 0.0227368 0.00368704 0.0165624 -0.00134204 -0.00243282 0.00859603 0.0297563 -0.00465804 -0.00690437 -0.0208083 -0.0070752 -0.01552 0.000321042 -0.00339059 -0.0161302 0.00495787 -0.0153419 0.00795736 0.00385857 0.00315356 0.00933099 0.025191 -0.00950291 -0.0702977 -0.0164831 -0.0651107 -0.0114898 -0.0137774 -0.0223073 -0.0259647 -0.0274922 -0.0311637 0.0177724 -0.0161183 -0.0298058 -0.0157313 1.05603 0.118277 -0.0149302 -0.127582 -0.0503815 -0.0994677 -0.0179227 -0.106675 -0.031427 0.0848518 0.0396873 0.0161348 0.021273 -0.113521 -0.0551541 -0.00788609 0.00513501 0.00411592 -0.00736457 -0.0277259 -0.0273248 0.00924244 0.0143924 0.00431997 0.0191473 -0.021149 0.0179205 0.0258374 0.0761609 -0.00424495 0.0858135 0.165701 0.183003 -0.113052 0.0537336 0.176525 0.184612 0.0808666 0.0319634 -0.250047 0.46286 -0.0163115 0.174786 -0.12724 0.909294 -0.15731 -0.0257414 -0.0682935 -0.0035702 -0.178401 0.0199903 -0.0933043 0.0477333 -0.0558096 -0.0635085 -0.0193457 -0.0585813 0.00159017 -0.029979 0.0143063 0.0251982 0.0342492 -0.0519915 0.0118375 -0.0467623 0.0110691 -0.0298878 -0.00701014 -0.0514418 -0.023375 -0.22903 0.0806599 -0.126811 0.0554445 -0.205428 -0.128391 -0.0305336 -0.0441023 0.0557263 -0.0342217 -0.113028 -0.00484968 0.103043 0.00224574 -0.0021224 -0.157011 0.10415 1.07563 0.0267717 0.0752817 0.0181263 0.0840589 -0.0491712 0.123623 0.0380677 0.027995 0.0500337 0.023912 0.21724 -0.0461795 -0.0230826 -0.0414513 -0.0217512 -0.0362602 0.0326157 -0.0304117 0.0244379 -0.0250804 0.0486267 0.0323867 -0.010852 -0.00594654 -0.120894 0.216693 0.036769 0.175948 -0.085409 0.217598 -0.0939227 0.271849 -0.013217 0.190732 -0.00811685 0.144046 0.356857 -0.0415358 0.189527 0.171796 -0.0982956 -0.0583316 0.910431 -0.350147 0.121309 -0.0386338 0.152366 -0.0594821 0.016161 -0.0265159 0.116116 -0.0569744 0.00445018 -0.0455955 0.0402432 -0.0377073 -0.0198787 -0.069479 -0.00080301 -0.0674156 -0.0488369 -0.000451737 -0.0927392 0.0260971 -0.00215778 -0.0931326 0.34569 -0.241155 -0.130734 -0.368305 0.456115 0.0319764 0.283753 0.0100352 0.161756 -0.0979985 0.120655 -0.142899 -0.127252 -0.0915435 -0.222185 -0.47812 0.00662343 0.144964 -0.0776203 1.07457 -0.189527 0.163423 -0.0492834 0.137748 -0.164413 0.0857697 -0.142471 0.166015 -0.0694527 0.00335997 0.00907246 0.0176381 0.0435631 0.0318487 -0.00501003 0.028862 -0.0295496 0.0146352 -0.0329615 -0.0014203 0.0110766 0.0457022 -0.0207259 0.483629 0.0992773 0.403052 -0.202269 0.288951 -0.0557497 0.265828 -0.125884 0.244829 -0.0995902 0.28827 0.0860722 0.0494281 0.122311 0.196938 -0.122065 0.181351 -0.227296 0.225446 0.833248 0.256398 -0.172456 0.115085 -0.0837777 0.126917 0.0283813 0.00207207 0.13843 0.0742135 -0.0340192 0.0622901 -0.0199106 -0.0711857 0.00893632 -0.0259248 -0.00163838 0.0374104 0.0246495 0.0132853 0.0771459 -0.17697 0.278164 -0.145339 0.0739772 -0.0881078 0.0725554 0.104564 -0.201539 0.0316936 -0.11959 0.300596 0.0661432 0.044223 -0.0581713 -0.0125764 0.0561995 -0.024 -0.226209 -0.172802 0.0376451 -0.118339 -0.021486 0.789776 -0.160067 -0.0361165 -0.0235026 0.0364787 -0.179626 0.108284 0.0482159 0.0873582 -0.0959934 0.0669439 0.00741166 0.0645343 -0.0625758 -0.0122586 -0.075973 0.0499282 -0.0225393 0.0485195 -0.017101 0.237285 0.0175906 -0.275451 -0.00356611 -0.0428954 -0.189159 0.0460649 -0.371956 0.078699 -0.0859544 0.182968 -0.22059 0.209198 1.00593 0.0341939 -0.204744 -0.132884 -0.407806 -0.220826 -0.236453 0.145584 -0.261901 0.0424468 0.585838 -0.150072 -0.0703204 0.00813233 -0.149328 0.011054 -0.0762563 0.010201 -0.0238452 -0.0589255 0.0291762 -0.0106482 0.0470687 0.0159031 0.0444176 0.0526098 0.0705433 0.00902526 0.0219555 -0.109489 -0.351439 -0.309605 -0.215505 -0.0395345 -0.360557 -0.253604 -0.332209 -0.247217 -0.118436 -0.147176 -0.207067 -0.00692662 -0.813372 -0.0496189 -0.225879 -0.44452 -0.153961 -0.452377 -0.161173 -0.413396 0.0230683 -0.292273 0.209676 0.867615 -0.0320668 -0.0468396 0.0250433 -0.049447 0.118376 -0.131439 0.0158805 -0.113538 0.0186468 -0.121127 -0.040115 -0.0867426 -0.0212081 -0.0299985 0.0140216 -0.00049639 0.0473112 -0.187694 -0.0854493 -0.420509 -0.19813 -0.301499 0.109284 -0.216921 0.200844 0.0466752 -0.119555 -0.261944 -0.224618 -0.229928 0.394514 -0.0209207 -0.265613 -0.320221 -0.239842 -0.0480201 -0.234912 -0.0968788 -0.138325 0.0352251 -0.178846 0.237846 0.919386 -0.0431677 -0.0418339 -0.184283 -0.0435171 -0.000464521 -0.100139 0.00741496 -0.0788103 0.0353668 -0.00734759 -0.0476576 -0.042391 -0.0455596 0.0583738 -0.00477861 0.0571633 -0.165587 -0.255268 -0.39538 0.0304631 -0.0788079 0.11233 -0.0972435 0.173795 0.14209 0.292289 -0.194918 -0.179731 -0.487904 -0.565971 0.0265622 -0.0879543 -0.000999989 -0.224609 -0.203316 -0.109661 -0.105327 0.023796 -0.206121 0.106472 -0.255042 0.312983 0.863601 -0.154534 -0.0834279 -0.222279 0.0195336 -0.017629 -0.0908939 -0.0383596 -0.0634902 -0.0776439 -0.00509062 -0.0899892 0.0691518 -0.0223396 0.0159194 0.0105185 0.102047 -0.456358 -0.392587 -0.468872 0.15107 0.213294 -0.347697 0.10078 -0.212442 0.154333 -0.121475 -0.363131 -0.284027 -0.695775 -0.072178 -0.281321 0.0128395 0.108321 -0.0481909 0.175081 -0.0174792 -0.0488487 -0.00115156 0.0375824 0.160335 -0.0856309 0.232664 0.846608 -0.135781 0.27682 0.0825877 -0.014115 -0.0291809 -0.0290145 0.048197 0.0252139 0.00227208 0.00140186 0.0286983 0.127487 0.118272 0.108919 0.0919418 0.0578507 -0.100698 0.472747 -0.0663331 -0.0121233 -0.154308 0.215538 -0.0947649 0.0475163 -0.0124413 0.0896097 -0.12067 0.847295 -0.0843354 0.209547 0.183181 -0.252501 -0.107866 -0.0117852 0.0813638 0.0639096 -0.333141 -0.00850309 -0.180884 0.160722 -0.151407 0.120507 0.791684 -0.163274 0.0401118 -0.0390085 0.039129 -0.0481971 0.0930887 -0.0158602 0.123258 0.0110858 0.0547103 0.0203889 -0.0337128 0.0460262 0.238932 -0.508283 -0.536418 -0.0408098 -0.0970523 0.170474 -0.793629 0.0333266 -0.583552 0.163714 -0.642531 -0.167136 -0.563142 -0.769531 -0.0304707 -0.149414 0.131123 -0.122568 0.0811505 -0.0317129 0.132793 -0.0544802 -0.0185877 0.0813827 -0.0503343 0.0460811 -0.082365 0.0397092 -0.107379 0.747191 -0.0138752 -0.0832934 -0.0020824 -0.0243125 -0.0116438 0.00322259 -0.0111834 0.121374 -0.0147799 0.0728965 -0.0432583 0.0376984 -0.117167 -0.11733 -0.0673792 0.150895 0.251875 0.0237793 -0.164172 0.231805 -0.221951 0.108384 -0.228753 0.0980924 -0.116489 -0.3711 -0.031087 0.167477 0.00927603 0.0453846 0.043278 0.0172905 0.000854675 0.0282499 0.0358828 0.0330363 0.014993 0.00971104 -0.0243106 0.0208202 -0.00493586 0.00114915 1.02752 -0.0301209 0.021004 -0.012238 0.0448618 -0.0618557 0.0464509 -0.058417 0.0267509 -0.0508534 -0.00537852 -0.0317811 -0.0937241 0.0716297 0.139574 -0.0622166 0.153732 0.048494 0.0529186 0.0478657 -0.0269453 0.0547814 -0.00321603 0.0462773 -0.0952172 -0.080611 -0.00840915 0.0666365 -0.0387859 0.0623273 -0.00998594 0.0261391 0.0350739 0.0021446 0.00911456 0.0278846 -0.0218196 0.0129336 0.0128149 -0.0206556 0.0371559 0.0407271 0.107604 1.07832 0.0338014 0.0247316 0.0521155 0.0239806 0.0373855 0.0266795 0.0399717 0.00281959 0.0401893 0.0228651 0.106979 -0.111902 0.113488 -0.0810167 0.314241 -0.175465 0.196856 -0.149646 0.0879523 -0.136401 0.0745438 -0.142167 0.0458793 -0.00943322 -0.112815 0.168542 -0.0317516 -0.101113 -0.107939 -0.024649 -0.055622 -0.0274247 -0.0882622 -0.00429879 -0.01489 0.0466551 0.0267104 0.0187109 -0.0555409 -0.0355031 -0.196009 -0.00195097 0.930802 -0.209629 -0.00512389 -0.0216613 0.0229619 -0.0520513 -0.0300771 0.0404559 0.0414741 0.0429127 -0.153169 -0.149173 -0.186628 0.0668839 -0.142027 0.0349177 -0.265571 0.198426 -0.276278 0.40255 -0.177005 0.170909 -0.10732 0.0135677 0.083781 -0.347096 -0.0800412 0.11666 0.0363087 0.0437466 0.0285647 0.0706152 0.0634453 0.0426681 0.0126142 0.021859 -0.00981619 0.0399009 -0.0210158 0.0514071 -0.00398065 -0.158229 -0.191093 0.792471 -0.0891696 -0.0397996 -0.0298997 -0.0294682 -0.0804128 -0.0122331 -0.0489794 0.0429493 0.031419 0.00683478 0.270029 -0.00955204 0.355274 0.101762 0.132182 0.00180542 0.0430579 0.0244944 -0.0119282 0.0161391 -0.100274 0.214124 -0.235871 0.210184 -0.039504 0.056834 -0.062938 0.0317806 -0.0263711 0.0411324 -0.043431 0.0193168 -0.0272387 0.064952 -0.112893 -0.00719072 -0.0696121 0.063335 -0.143609 -0.116399 -0.225776 0.0545807 0.767958 -0.00639349 -0.198958 0.0668458 -0.0680733 0.102294 0.0269822 0.0730793 0.0647131 0.303247 -0.50377 0.300102 -0.42876 0.189638 -0.0960288 0.193129 -0.0729332 0.27706 -0.252242 0.0636596 -0.318278 -0.632977 -0.0587806 -0.148514 0.0842565 -0.146089 0.0369439 -0.0883029 -0.00144504 -0.0605129 0.0426751 -0.0322458 0.00381389 -0.0745331 -0.0776196 -0.0334471 -0.0299549 0.0514888 -0.15509 0.0184772 -0.0097055 -0.060633 0.0592479 0.946411 0.0403009 0.0267381 0.0140187 0.0185807 -0.032003 -0.0244729 -0.121899 -0.0833107 0.0688303 0.0386877 0.221456 -0.0124594 -0.101738 -0.196696 -0.272764 -0.169873 -0.201509 -0.0074628 0.0380092 1.20424 0.00557829 0.162921 0.0418972 0.14181 0.0705973 0.0944125 0.0514857 0.113026 0.0844955 0.0904606 0.0230313 0.0233575 0.0137738 0.0170472 -0.043342 0.173125 0.0469218 -0.0783163 0.0715202 0.20428 0.067684 0.214002 0.899147 -0.0170764 0.123719 -0.0416039 0.0738787 -0.0573932 0.0950522 0.392612 0.118055 -0.028863 0.0267603 0.156586 0.297081 0.0676193 0.121419 0.109382 0.166383 0.0296766 -0.0509131 1.34384 -0.00702111 0.152584 0.0221498 0.0556336 0.0152109 0.116763 0.0729757 0.0859113 0.0321917 0.0441623 0.0394744 0.0951026 -0.0135267 0.0304196 -0.0867412 0.0479774 -0.0941361 -0.171818 0.0642364 -0.0455417 0.0362265 -0.078141 0.0890591 0.931334 -0.0197498 0.0700934 0.00314435 0.0739573 0.0475601 0.214843 0.182155 0.215044 0.132545 -0.100772 0.0364471 -0.0296485 0.0106762 0.107938 -0.0401053 0.0472417 -0.199727 0.278166 -0.00258858 -0.0263901 -0.0986242 0.162814 0.162953 -0.00570724 0.0965998 -0.0476619 0.198159 -0.00289994 -0.0193474 -0.0831875 -0.0619916 0.0562872 0.0278514 0.015031 -0.054041 0.27634 -0.256442 0.00978646 -0.179842 0.175279 -0.193077 0.198988 0.739705 0.0385101 0.0298455 0.0583461 0.00614063 -0.0228835 0.248035 -0.186355 0.190153 -0.290619 0.242655 -0.437111 -0.271083 -0.376329 -0.0996549 -0.0132682 0.185625 -0.805624 -0.10941 0.245061 0.24301 0.0381828 0.160933 0.0134768 0.0810801 -0.0203124 0.0942482 0.00540895 0.049518 -0.0540374 0.0231336 -0.0788141 0.0210406 0.0235467 0.0234545 -0.0423664 0.115868 -0.129033 0.0236768 -0.0304527 0.139093 -0.16799 0.258837 0.771503 0.0984302 0.0188147 0.0581166 0.405215 0.0361833 0.208044 0.0890657 0.0197943 0.159912 0.225368 0.0450744 0.252113 0.119895 0.105467 0.132891 1.10565 0.0170322 0.0929673 -0.0232266 -0.185121 -0.0641749 -0.125993 -0.0717705 -0.147906 -0.0985983 -0.0366145 -0.0287894 -0.0841197 -0.100722 -0.0679034 -0.0647125 -0.104976 0.0511958 0.173457 0.013267 0.169309 -0.027016 0.0601282 -0.0268138 0.254962 -0.133351 0.319609 0.750332 0.0365256 0.225026 -0.0751817 -0.0157976 -0.320621 -0.0692141 -0.045648 0.0221576 0.130394 -0.0256452 -0.157701 -0.0180733 0.0227042 0.114151 -0.567247 0.0868378 -0.0790137 0.0399482 -0.0131232 -0.00300508 -0.0501713 -0.0455832 -0.0960759 -0.0293804 -0.00280149 0.0269228 -0.0367858 -0.068051 -0.0943105 0.0233714 0.142045 -0.0609577 -0.0110439 0.0129428 0.0525551 0.0956144 -0.18088 -0.00563487 -0.174125 0.0840287 -0.0603966 0.263796 0.85896 0.447739 0.321891 -0.100588 -0.140532 0.0319235 0.125705 0.0435137 0.256866 0.248935 0.188034 -0.237892 -0.357844 -0.169313 1.29577 0.0360053 -0.0749201 -0.047897 -0.00428675 -0.0465943 -0.00690375 -0.0148692 0.00777609 -0.0298418 -0.00917246 -0.0444574 -0.00233661 0.00230011 0.0396163 -0.0174692 0.0646104 -0.00799009 0.0421347 -0.0224446 0.0225124 0.0138818 0.0248303 0.0228866 0.00975859 0.0302532 0.00144844 -0.00830695 -0.017934 0.762183 -0.0230882 -0.079897 0.0100182 0.0178117 0.0266048 -0.0983582 -0.0433746 0.0407508 -0.0823244 0.0732158 -0.0148114 -0.0434832 0.24132 0.0348585 -0.00727072 0.0218785 -0.0240828 -0.0101943 -0.000533387 -0.00692119 0.0106135 -0.0100949 -0.00254876 -0.00718317 -0.000685974 0.000589224 0.00998393 -0.00186445 -0.0197365 -0.00267323 0.0168793 -0.00846747 0.00157551 -0.0187394 0.00938845 -0.0151873 -0.00178251 -0.00867768 -0.0104213 -0.00864154 0.00858733 -0.00692476 1.00262 -0.0797615 0.0258724 -0.0439576 0.0677659 -0.089286 0.0404657 -0.0610638 0.0389946 -0.0185369 0.0297845 0.0149421 -0.307837 0.00315643 -0.0245857 -0.0183765 -0.0180898 -0.0376139 -0.00543157 -0.0124629 -0.00109087 -0.0242051 -0.002233 -0.00296407 0.00677734 -0.00854969 -0.00511349 0.00244979 -0.00154163 0.0228081 0.0183614 0.0335775 0.021194 0.0231034 -0.0191755 0.0150825 -0.00966898 0.0207939 -0.00920445 -0.0138853 -0.00893864 -0.00257463 0.0497993 1.0173 -0.00599862 -0.0229726 0.0328261 -0.0438851 -0.018739 0.00931971 -0.0100806 -0.0470711 -0.0225153 -0.00852084 -0.0217115 0.0138893 -0.145148 -0.032208 -0.00446365 -0.000988947 -0.0146507 -0.00813517 -0.000532234 -0.0141419 -0.00527396 -0.0183959 0.0191454 -0.0270011 0.0360677 -0.0197276 0.0108497 -0.0364865 -0.0432836 -0.0122379 -0.0231458 -0.0109418 -0.00543323 -0.00109085 0.028709 -0.00218848 0.0290999 0.00660998 -0.00689517 -0.0860118 -0.204507 0.0894919 0.879857 -0.110805 -0.146034 -0.0279356 -0.0367679 -0.0795522 0.0176628 -0.0595465 0.0683401 -0.0701494 -0.0623479 0.0100638 0.0576218 0.015855 -0.039871 0.0143086 -0.0393023 -0.0314701 -0.0344182 0.0119604 -0.0175041 -0.00534618 -0.0168217 0.00126359 -0.00143633 -0.00355912 -0.0111541 0.0199283 0.0233732 -0.0120557 0.00127639 -0.0149486 0.00504947 0.00082959 -0.0136366 -0.00430568 -0.0219922 -0.00293298 0.00338918 0.0720667 0.00842277 -0.00368508 -0.146903 0.735792 -0.0740984 0.0401898 0.0528698 0.0106458 -0.0237121 0.0277273 0.00120327 0.0462332 -0.0550782 -0.0135887 -0.134283 -0.0124062 0.00887394 0.0515969 -0.0143676 0.0364384 -0.0532696 0.0187463 0.00857316 0.00403653 0.00260113 -0.00864163 0.00418787 0.0217483 -0.0142861 -0.0290753 -0.0164197 -0.00459947 0.00181912 0.0147258 -0.0267045 -0.0188408 0.00292783 -0.0463995 -0.000430986 -0.043432 -0.00387772 0.13906 -0.139856 0.0316078 -0.0810785 0.118612 0.770208 -0.0456644 -0.0214642 0.0577093 0.0108407 0.0174327 0.0400115 0.0968355 0.173248 0.00575225 -0.00113596 0.0146162 -0.00901388 -0.010833 0.0291888 0.00639386 0.0204199 -0.0557196 0.0306272 0.00304623 0.0192153 -0.0206911 0.0205516 -0.0443629 0.0110202 -0.0183917 0.0195515 -0.0136883 -0.00465355 0.00590222 0.0276454 0.0440941 0.0313883 0.0238097 0.0230768 0.0188454 0.020712 -0.0577553 -0.146184 -0.0179227 0.0128558 0.0934544 -0.0448215 0.84134 -0.0394524 0.0691683 -0.045331 -0.0321539 -0.0323435 -0.13257 -0.437632 -0.0105473 0.0710863 -0.00525853 0.0317928 0.00584082 0.00982939 -0.00955141 0.0315384 -0.000446702 0.0232886 -0.0145583 0.0328946 -0.0094039 0.0120186 -0.0146977 0.0393239 -0.00659012 0.037901 0.0274106 0.0481022 0.0149925 -0.00249663 0.0129865 -0.00332836 -0.0109174 -0.0308 -0.0122068 0.0113375 0.0129912 0.0356979 0.0123309 -0.0436586 0.245771 0.0237519 0.244617 0.814148 -0.0268616 0.147973 0.00507543 0.0713508 -0.0814969 0.101196 0.0284529 0.0691864 0.0129487 0.0495617 0.0232029 0.0114548 0.0148783 0.00947847 0.0102506 0.00811063 -0.0551574 0.0163129 0.00700876 0.0255657 0.00934541 -0.0141995 0.00456535 -0.00603495 0.00868123 -0.00897312 0.00243693 -0.00643363 -0.00884825 0.0156414 -0.0189226 -0.0104175 -0.0335193 -0.033455 -0.0685085 0.139619 -0.117093 0.0343722 -0.100765 0.0715744 0.013507 0.142694 0.881653 0.0655431 0.166528 0.125716 0.121275 -0.481853 0.00167531 0.0716549 -0.0252703 0.0803488 0.01467 0.0292935 -0.01384 0.0275588 0.0220572 0.0242461 -0.00703008 -0.0459927 0.0194554 0.00886852 -0.00808738 0.0955597 0.0365841 0.0298389 0.0315982 0.029263 0.0295981 0.0235985 0.0449105 0.0228013 0.0540035 -0.00636268 0.0258442 -0.0435438 0.0462007 0.0802567 0.218236 -0.131586 -0.0760118 -0.115092 0.0325513 -0.138003 0.0823171 0.693005 0.0231726 0.0422276 -0.0145585 0.478514 -0.0211 -0.114731 -0.0604968 0.0215629 0.00642881 -0.0262843 -0.0225995 -0.0208406 -0.0157173 -0.00204902 -0.0477396 0.011111 -0.0562703 0.0221512 0.0157718 0.0272217 -0.0500836 0.00867114 0.000466983 0.0119417 0.00556831 -0.00498811 -0.0249896 -0.00316657 -0.0159285 -0.0148757 -0.00871576 -0.00418115 -0.12779 0.0748983 0.000812736 0.127601 -0.103322 -0.0873098 -0.0315044 0.114438 -0.154799 0.327684 0.742199 0.137205 0.0575667 -0.25183 0.0268107 0.0933924 -0.00541237 -0.0295608 0.00670081 -0.0296477 0.0184894 -0.0611998 0.00952095 -0.051803 0.0202317 -0.0625767 -0.00551365 -0.0664966 0.0522792 -0.053446 0.00921456 0.00970355 0.0137346 0.0156489 -0.0339535 0.00142651 -0.00743727 0.037454 -0.0153602 -0.00562503 -0.033959 -0.0216569 0.035173 0.0196119 0.0274442 -0.092514 0.0697214 -0.0987662 0.0668626 -0.121841 0.251833 -0.199659 0.298497 0.726107 0.182963 -0.101599 0.0111263 -0.0108133 0.0215878 0.017564 0.0940551 -0.023928 0.0298913 -0.0127022 0.0691139 -0.0169471 -0.0259732 -0.0293004 0.00332864 0.0231666 -0.0231272 0.0401518 -0.0648297 0.00199255 -0.0368098 -0.00108205 -0.0661088 -0.0191637 -0.0729856 -0.0330552 -0.031109 -0.0048096 0.018928 -0.000677658 -0.0975685 0.0268149 0.156729 0.00257896 -0.0268201 0.0775584 0.00973275 -0.0623074 -0.115498 -0.0099592 0.0978206 0.30653 0.915304 0.29244 0.00573752 -0.0289581 -0.00425504 0.000715496 0.00473765 -0.00221801 8.02034e-05 -0.00530763 0.00171656 -0.00301398 0.000897467 -0.00591853 0.00439336 7.56676e-05 0.00434752 -0.0138222 0.00121836 -0.00149805 -0.00409095 0.000411986 0.00354196 -0.00572931 0.000938082 -0.00966009 0.00622212 -0.00296881 0.00781472 -0.00515874 0.00241727 -0.00478678 0.00563148 -0.000547285 0.00136276 0.00690406 0.00719236 0.00260621 0.0181636 -0.0191431 0.0161459 -0.0112548 0.00650323 0.898347 -0.00379891 0.0106914 0.0386123 -0.0266702 0.0152939 -0.0498001 -0.00943354 -0.00429906 0.0222382 -0.0303731 -0.0294756 -0.0329906 0.00134324 -0.0135862 -0.0536881 0.0187606 -0.0262996 -0.00250327 -0.00100961 -0.0370664 -0.0120871 0.0551166 -0.0581915 0.0489462 -0.0420684 0.0339783 -0.0484681 0.0134596 -0.115169 0.0894261 -0.0628214 0.120253 -0.19355 0.162758 0.0169052 0.00865454 -0.0322376 -0.00965803 0.00920482 -0.0218329 -0.077314 0.299593 1.12999 -0.0220523 -0.00195671 0.0120931 0.0145455 0.0147869 0.0186029 -0.00402589 0.00543039 0.0104561 0.012262 0.000648862 0.0107865 -0.000548119 0.00661798 -0.0100031 0.00469688 -0.00194902 -0.00182318 0.0115503 0.00154916 0.00937373 0.00757726 -3.01797e-05 -0.00318662 0.000392106 -0.00190269 -0.00502621 0.0361606 -0.041045 -0.047903 0.004311 0.0159332 -0.0311068 -0.00780135 -0.000295769 0.0203484 0.00575688 0.041614 0.00988395 0.00653402 0.0595173 0.0117408 1.11672 0.312484 0.0656752 0.00069553 0.050667 0.00171271 -0.00857755 0.00974849 -0.0544763 0.0277624 0.0212407 -0.0163211 0.0788164 -0.00630665 -0.124935 0.00327805 -0.0244796 -0.0365976 -0.0852921 -0.0310617 -0.0176056 -0.0438006 0.028841 -0.0343539 0.05169 0.0368003 0.0662163 -0.0977789 0.080856 -0.132728 0.202439 -0.0436461 0.141798 -0.0898844 0.112022 -0.0888518 0.212516 -0.176281 0.227863 -0.0551793 -0.494763 -0.0843862 0.0417099


==> figs/superVectUBM.txt <==
0.937657 -0.154023 0.0630038 -0.0356914 0.0901978 -0.298002 0.0199234 -0.262922 0.162295 -0.124477 -0.03403 -0.127793 0.0205451 -0.00558181 -0.00825462 0.0198033 0.0332688 -0.00192246 0.00609329 -0.0374041 0.0133395 -0.0303338 0.027438 -0.00553591 0.0310169 0.0153759 -0.0328926 -0.0263625 0.0403668 -0.00480491 0.0505531 -0.157788 0.0589922 -0.189793 0.0933788 -0.119707 -0.0260913 -0.102461 0.0481711 0.0250017 0.0589498 0.103377 -0.146415 0.996955 -0.0377716 0.116409 -0.0648654 -0.0371488 -0.213679 -0.0519604 0.0535214 -0.107434 -0.0292877 -0.131916 -0.0104907 -0.0301232 -0.0524254 -0.0220488 -0.0221998 0.00579008 -0.0247669 -0.0648537 -0.0120878 -0.0263327 0.0047133 0.00580074 -0.0126067 -0.0270094 -0.0876467 -0.0162779 -0.0264261 0.0778874 -0.0941869 -0.031177 -0.145044 -0.0461322 0.0300462 -0.116159 -0.0528477 -0.130658 -0.00906542 -0.0234986 0.0348618 -0.0435117 -0.040209 -0.0841748 0.938716 -0.457077 -0.0101104 0.190893 -0.0364439 0.33141 -0.383204 0.185709 -0.0713431 0.172608 -0.0539045 0.00339322 0.0606506 0.0344893 -0.0141369 0.0129057 0.0756085 0.026267 0.105126 -0.0289533 0.0639165 -0.0202569 0.0361619 -0.0814036 -0.0264885 0.00907574 -0.0156187 -0.246426 0.0610031 0.0953358 -0.0572297 0.273982 -0.346918 0.218459 -0.123718 0.193405 -0.0196289 -0.021313 -0.035077 0.0331716 -0.202813 0.00699331 -0.176583 0.989072 -0.0528666 -0.0813237 0.103186 -0.149881 0.189705 -0.124505 0.0650742 -0.0302517 0.0704353 0.0420467 -0.0121522 0.0108111 0.051601 0.0373177 0.0335446 -0.0210697 -0.00919119 0.0397632 0.0311631 0.025576 0.0076051 0.0145565 -0.0589728 0.0409684 -0.0724265 0.0489961 -0.0491765 -0.00829163 0.114043 -0.147644 0.16793 -0.129413 0.120587 -0.0770418 0.0400497 0.0487467 -0.0282126 -0.205062 0.0563228 -0.0144441 -0.196564 -0.022013 0.896984 0.212696 -0.149412 0.173135 -0.0944178 -0.0129055 0.00675547 -0.110587 0.0363377 0.0205664 -0.0691103 0.055317 -0.0245471 0.00250467 -0.0654235 0.0518997 -0.112458 0.118914 -0.135985 0.0446689 -0.138977 -0.00845254 0.113973 -0.00667558 -0.0871414 0.0358652 -0.0274111 0.172465 -0.129829 0.138942 -0.0543057 -0.0389479 0.0543008 -0.121463 -0.04119 -0.0116252 -0.0219625 -0.171654 -0.167892 -0.0105539 -0.0766447 -0.158345 -0.0530705 0.96577 0.0250569 0.0513195 -0.0412874 0.0268544 -0.057019 0.161026 0.0449617 0.0261276 -0.0051028 0.0673741 0.0686941 0.0090795 -0.00870478 0.0128197 -0.0106447 0.0219903 -0.0130474 0.0141094 -0.0185076 0.0377048 -0.0217909 -0.0109722 -0.0105802 -0.111833 -0.00157224 -0.0245819 0.0201325 0.0313546 -0.03255 0.0436394 -0.0621646 0.17531 -0.0179145 0.049074 -0.0833202 -0.0946949 -0.243455 -0.149807 -0.12215 0.134611 -0.0742448 0.0193528 0.788638 -0.0542174 0.01671 0.190796 -0.0817037 -0.013967 0.0655504 0.00662717 -0.037655 -0.00784747 -0.0280213 0.0268433 -0.0210751 0.0113201 -0.025945 0.0298955 -0.0147142 -0.000329808 0.0318679 0.0814311 -0.0473926 -0.0910179 -0.0415132 0.0734 -0.0225919 -0.0368127 -0.0613011 -0.0494283 0.0350858 0.132698 -0.0367426 -0.0256505 0.0329464 -0.0299839 -0.0111909 -0.0823694 -0.103807 -0.157337 -0.0503028 -0.0777366 0.0633766 -0.209974 0.20548 0.837785 0.152683 -0.0880844 0.0855672 -0.0160186 -0.0479579 0.00731417 0.0470076 0.0296697 0.0390413 -0.0318788 0.0447242 -0.0654848 0.0724383 -0.0686 0.0622026 -0.0743788 0.0220506 -0.00430589 0.015873 -0.0207134 -0.0738733 -0.0176229 0.0554229 -0.103526 0.146283 -0.198299 0.174634 -0.147584 0.130988 -0.00873819 0.00246903 0.0431647 0.00821028 0.0511672 -0.0508199 0.169699 -0.149789 0.0446671 -0.087159 0.262545 -0.26056 0.33833 0.71088 0.167442 -0.0187643 0.111092 0.0218307 -0.0208816 -0.0919876 0.0220435 -0.138985 0.0676694 -0.0159827 -0.0597626 -0.0060335 -0.082065 0.0663084 -0.00782659 0.0198497 -0.0679098 -0.0721489 0.111301 -0.10029 0.013909 -0.0710424 0.233458 -0.22043 0.290338 -0.272318 0.212064 -0.0691785 0.144312 -0.000504521 -0.0218354 0.0299868 -0.0737282 -0.151927 0.0954222 -0.184367 0.0144538 -0.0712805 -0.0215518 0.119443 -0.14395 0.12577 1.0436 -0.0581028 0.113454 0.078518 0.0512968 -0.0188916 -0.0139128 -0.0850747 0.0737275 -0.0426129 0.0346749 -0.0678474 0.0175209 -0.00605987 0.0613397 0.000757257 0.0720912 -0.0983497 0.0636186 -0.18206 0.0555001 -0.0272003 -0.0624348 0.0775298 -0.125511 0.0442016 0.103373 -0.0429495 0.0413318 0.0454812 -0.0820404 -0.0217092 0.0647391 0.0881224 -0.093074 -0.000500918 -0.14712 -0.106957 -0.00830875 0.0460751 0.00888502 0.0235682 0.0064053 1.04086 0.00975052 0.105028 0.0203944 0.00736241 0.00112659 0.0430662 0.019963 0.0160742 0.0376143 -0.0606514 0.0523524 -0.0275989 0.0300365 0.0167217 0.0666043 0.0598467 -0.103412 0.0311567 -0.142986 -0.0244965 -0.0470029 0.0809863 -0.0589974 0.0942344 -0.0684223 0.0644294 -0.0770102 0.0360991 -0.0045689 -0.113456 -0.14607 -0.169137 -0.016845 -0.15095 0.0349834 -0.0143463 -0.0646055 -0.074772 -0.139752 0.0272639 0.0853266 0.196563 0.913655 0.0252773 0.0184057 0.0279196 -0.0324862 0.000447879 0.0381524 0.0162769 -0.0208424 0.00199835 0.0351657 0.0181717 0.0139637 0.0193546 -0.00900321 -0.0921987 -0.0236809 -0.0820503 0.0617305 -0.0751113 0.0282356 -0.0840907 -0.0453971 0.0134929 0.0581187 0.117405 -0.0554892 -0.00305231 -0.000760421 0.00279097 -0.0746772 -0.0407229 0.112442 -0.0840697 0.0187152 0.04111 0.0481302 -0.113854 -0.0136991 -0.157406 0.0828878 -0.00900048 0.05365 0.957945 -0.0598709 -0.0465817 -0.0414879 -0.0329603 -0.0161545 -0.125701 -0.0523926 -0.019732 0.056704 -0.0371811 -0.0328371 -0.0568316 -0.0252497 0.0125243 0.0148058 -0.0387465 -0.0199711 0.0800251 0.0220075 -0.0745336 -0.0114673 -0.125765 0.0699831 -0.0158517 0.0477065 -0.0419039 -0.0823943 -0.00589791 -0.0100028 0.00591213 0.0259609 0.0211862 0.0275855 0.0131553 -0.0266631 0.105389 -0.0321084 0.122723 -0.0473539 -0.0117204 -0.0551897 -0.00520802 1.04013 0.0411637 0.00753476 0.089272 0.0194535 -0.0763845 0.0187635 -0.0316441 0.0395657 0.0620055 -0.0276828 0.0379098 -0.011527 -0.0292484 0.0345963 -0.0296764 0.0541761 -0.030811 -0.0488184 0.0962014 -0.0955514 0.144311 -0.0843268 0.00773258 -0.0666811 0.0121253 0.0639761 -0.0167021 0.00570601 0.0132005 -0.0656154 0.0764946 -0.0478423 0.0473591 -0.0293383 -0.00194164 0.021383 -0.0237611 0.0717797 -0.0546847 -0.0252357 0.0528491 -0.00309649 0.960296 -0.0169421 0.00278738 0.0145633 -0.00244883 -0.0539672 -0.00758719 0.0405769 0.0156463 0.065214 -0.000844383 0.025686 -0.0187905 -0.0746805 0.0562157 -0.0483696 0.0539917 -0.0420976 -0.0301178 0.0119239 -0.0132852 0.0355775 -0.00569603 -0.0550367 0.0126745 -0.166582 -0.0167921 -0.00946119 0.0195641 -0.0270119 0.0171277 0.0230314 -0.0388788 0.0412768 -0.00866726 0.0295329 -0.014561 0.00413606 0.0681457 -0.0638626 0.010191 -0.0545093 -0.0689394 0.984925 -0.234624 0.0272689 0.00848147 0.0921115 0.00463751 -0.0230474 0.00927095 0.022487 0.0340284 -0.0228674 -0.0114421 -0.0156562 0.012914 0.0285225 -0.065926 0.0457623 -0.0619909 0.0809147 0.00168177 0.0263735 0.0940559 -0.048999 -0.0320749 -0.00501818 -0.0814443 0.0156267 0.0161271 -0.0395756 0.00287424 -0.00563925 0.069011 -0.146583 0.150292 -0.105857 0.170874 -0.0919604 -0.0169051 -0.00232018 0.0548518 -0.0167136 -0.0242641 -0.142375 0.965846 -0.0978785 0.0230497 0.0132527 0.074703 -0.0253216 0.0667789 -0.0442997 0.10696 0.0166543 0.0101839 -0.0452425 -0.0227817 0.0242019 0.0818999 -0.183511 0.204973 -0.172374 0.217771 -0.126125 -0.00858493 -0.00627924 0.0378974 -0.13634 -0.0243352 -0.0869872 0.0274361 -0.043314 0.116077 -0.0450876 0.0764827 -0.0268266 -0.0472043 0.0811939 -0.0555651 0.0139951 -0.0501545 0.0513968 -0.0307057 -0.12831 -0.0890771 -0.218683 0.00056744 0.779748 0.0558841 -0.185702 0.0849214 -0.117223 -0.00972234 -0.0147756 -0.0688496 7.97861e-05 0.105932 -0.0964133 0.19339 -0.118233 0.111749 -0.0218129 0.013124 0.0376241 -0.0249586 -0.0264634 -0.00271075 0.0163419 -0.0488644 -0.0393992 0.056278 0.0610634 0.0782157 0.0398174 -0.0292942 -0.0597339 -0.0346857 0.160224 -0.030464 0.0533184 -0.0886334 -0.036595 0.105896 0.0180286 0.00651259 -0.124592 -0.0521666 -0.0119078 -0.0319936 0.0124927 0.856129 0.0169254 0.0306732 0.0263238 0.0351661 -0.0158871 -0.00993833 0.00885752 0.0836597 0.0371464 0.00305986 0.0235368 -0.0349218 0.145281 -0.0454868 0.0548703 -0.045396 -0.027361 0.109219 0.0271089 0.0434914 0.0442862 0.0112247 -0.0363603 0.0673915 0.0201501 0.00977154 -0.0065481 0.0325728 0.0175437 0.0575028 -0.0474815 -0.0145063 -0.0651835 0.0247914 -0.00399405 0.087385 -0.120414 -0.0646691 -0.0830458 0.204003 -0.118906 0.124232 0.767149 -0.0329901 0.0787876 0.00579048 0.0636937 -0.0121743 0.0571665 0.0977216 -0.0351434 0.00113554 -0.035594 0.0178727 0.0406051 0.0680741 -0.0473735 0.0365992 -0.0554559 0.00972691 -0.00787368 0.0931263 -0.029008 -0.0564197 -0.0326183 0.0349141 -0.0495277 0.055787 -0.0455927 0.0600399 -0.0252615 0.0244958 -0.0013427 -0.0169084 0.00837546 -0.059622 -0.00466545 0.0531421 -0.0368661 -0.133453 0.0518659 -0.0276025 0.0387543 -0.0756035 0.110425 0.902364 0.0473736 0.00368937 -0.00186484 -0.0166195 0.0365331 0.0777103 -0.0414436 0.058918 -0.0406336 0.0520315 0.0011063 -0.0118832 0.00772082 -0.0387828 0.0134082 -0.075377 -0.0151035 0.0323233 0.0145837 -0.04668 -0.0301923 -0.0301537 -0.0441919 -0.0181518 -0.0325584 -0.0175807 -0.0363813 0.0429233 -0.0595866 0.0667246 -0.0727974 -0.011407 -0.121697 0.0160447 0.00682376 0.053457 -0.0455603 -0.0792569 0.0731079 0.0274021 0.00161705 0.119368 0.83076 0.0873343 0.0455829 0.0154669 0.0463986 -0.0988357 -0.0284888 -0.0525001 -0.071045 -0.0278064 -0.025233 -0.0115691 -0.0520035 0.0208444 -0.0724789 -0.00778192 -0.128051 -0.00631876 -0.133808 -0.0418744 -0.0484498 0.00971604 0.0105793 -0.0157657 -0.0299817 -0.0277687 0.11659 -0.0267699 0.0225248 -0.0247189 -0.00793877 0.0526961 -0.0799417 -0.0386807 0.0125452 0.0378158 0.0990659 -0.0233557 0.0139058 0.0448341 0.136556 -0.0541933 0.172837 0.833586 0.0511478 0.0696345 -0.0139242 0.0717056 -0.0386151 0.0178983 -0.0587905 -0.010728 0.0586532 -0.0306919 -0.0123516 0.0160573 -0.0404893 0.0928379 -0.108768 -0.00478643 0.0658843 -0.0406491 0.00902475 -0.109569 -0.0251446 -0.0628611 0.00764114 -0.0706076 -0.0795861 -0.018847 -0.0136813 -0.0245356 0.0176215 -0.0357394 0.051533 -0.0445636 0.0555549 -0.0405276 0.0426044 0.0255759 0.0224374 0.0351602 -0.0543777 0.0960834 -0.0524621 0.135848 0.834546 0.0275527 0.0209864 -0.085199 -0.0251533 -0.0423221 0.0265467 -0.0433763 -0.0844933 0.00175793 -0.0318265 -0.00775351 -0.00137982 -0.0440004 0.0636658 0.0102212 0.0374367 -0.00237987 -0.00694314 -0.0280637 0.126921 -0.0513259 0.106893 -0.0781487 0.132266 -0.0608164 0.120413 -0.0892526 0.0375702 -0.115568 0.0469167 -0.0504036 0.0255116 -0.0183625 0.00745847 -0.0506733 0.14789 -0.0323233 -0.0477067 0.00732254 -0.140335 0.0829268 0.0247461 0.938268 -0.0454874 -0.0110243 0.0848643 -0.0630049 0.05999 -0.0576672 0.0918846 -0.046047 0.140691 -0.10089 0.0828751 -0.13433 0.088242 0.031165 -0.0152907 0.108048 0.105563 -0.0352784 -0.141164 0.0318636 -0.0869918 0.0145806 -0.041372 -0.00859045 -0.124077 -0.0174256 0.0966046 0.0765062 0.105957 -0.00562526 -0.0544912 -0.0437476 -0.040731 -0.0128665 0.0102771 -0.0127654 -0.0776412 -0.0226143 -0.00245303 -0.0185151 -0.00505221 -0.0829188 0.968125 -0.0225007 -0.0577345 0.0197902 -0.0517831 0.0429841 -0.0351209 -0.0504116 -0.0925048 -0.0166885 0.0873359 0.0640275 0.076877 0.00395629 -0.0190117 -0.0286093 -0.0125757 -0.0181962 -0.0453109 0.0292333 -0.0377086 -0.0129614 0.063566 -0.0479129 0.0564252 -0.069074 0.0670407 -0.000174777 0.00439745 -0.0697892 -0.0602378 0.0133033 -0.050567 -0.0779997 -0.0367486 0.00134411 0.0224542 0.0135536 -0.0064167 -0.0284824 -0.0465838 -0.0185707 -0.0365948 0.992531 -0.0520095 -0.00684439 0.00104141 -0.0265974 -0.00917677 -0.0436712 -0.00529269 -0.0214296 0.0337934 0.0150867 0.00152339 -0.071118 -0.0459191 0.0162029 0.0298298 -0.0241007 -0.118318 -0.041712 -0.0365394 0.0310745 -0.0532765 0.149117 -0.0493905 0.0413974 -0.0119809 0.014141 -0.00771533 0.00936171 0.0287765 0.016975 0.0610724 0.0376923 -0.0401395 0.0291527 0.0111834 0.0143317 0.0636608 -0.0181397 0.010538 -0.0054123 -0.0278869 -0.00109706 0.811001 -0.0423867 -0.0736128 0.0781968 -0.131225 0.142338 -0.0950888 0.0914541 -0.0163467 0.0351056 -0.0248641 -0.0500693 0.0413523 -0.227575 -0.073621 -0.0249257 0.0905683 -0.0548458 0.0599567 -0.0381718 0.0185794 -0.0299393 0.0213143 -0.0356592 -0.0784801 0.00639767 -0.00567375 0.0130181 -0.0451603 -0.0219013 -0.0405066 -0.00169057 -0.0270588 -0.0420038 0.00103487 -0.0412017 -0.0332649 -0.0425753 -0.00416007 -0.0481422 0.036717 -0.0675342 0.00475297 0.916258 0.00785691 -0.0813757 0.0187663 -0.00909604 0.0138027 -0.0352714 -0.0306665 -0.0145226 -0.0291418 -0.0142162 0.0427831 0.0369339 0.0554189 -0.0210631 -0.107314 -0.0253964 -0.142092 -0.0334092 0.0118709 -0.0551494 -0.00991106 0.0352896 0.00897405 -0.0621234 -0.0068374 -0.0140309 -0.0152613 0.0593876 -0.0714761 -0.0262913 -0.0605167 -0.0249379 0.0368037 -0.044585 0.0101658 -0.0599947 -0.0292796 0.00935063 -0.00526409 0.0375114 -0.125824 -0.0110804 0.880391 -0.051147 0.0176017 -0.0154567 -0.0148549 0.112895 -0.0583151 -0.0232454 -0.00830477 -0.0580628 -0.0922651 -0.0859267 -0.0913634 -0.0812737 -0.0642618 -0.0386337 -0.0167477 -0.0251006 -0.108383 -0.00906671 -0.0797028 0.0559764 0.00771208 -0.0386297 -0.0469812 0.0759291 -0.0209771 0.0287019 -0.0584538 0.0255191 -0.0109551 0.0621439 -0.100562 0.107511 -0.128257 0.0967303 -0.0867929 0.101931 0.0133822 -0.13453 -0.049125 -0.078309 -0.0377964 0.921659 -0.0575775 -0.0644235 0.00534242 -0.0292556 0.0579154 -0.0319181 -0.019267 0.070325 0.000165582 -0.0313797 -0.0463738 -0.0756461 0.0876052 -0.0354362 0.0812482 -0.0796914 0.0421944 -0.18787 0.153949 -0.17595 0.0895942 0.0033325 -0.00359641 -0.0270594 -0.00717465 0.00893892 -0.0818113 -0.0697322 0.0280387 0.0127037 0.02311 -0.0435769 0.00836084 -0.00331191 0.0102622 -0.00599796 -0.0306928 -0.117563 0.00573175 -0.0389374 0.0767537 -0.0518884 1.00323 -0.209381 0.220605 -0.193303 0.156696 0.0106502 -0.00903857 0.00846151 -0.0619756 0.102242 0.100437 -0.0420754 0.0605565 -0.0261839 0.0796042 -0.0826292 0.0738026 -0.141832 0.0391926 -0.0533719 -0.0359639 -0.0168554 0.0640858 -0.0380794 -0.0282405 0.00566431 -0.00607063 0.0278792 -0.00809923 -0.0569804 0.00223606 -0.075121 0.00535415 -0.0849532 0.050041 -0.0518762 -0.0185484 -0.0611248 0.0630408 -0.00787995 0.146376 -0.114213 0.181067 0.752318 0.0770413 -0.0136085 0.00650099 0.00471424 0.0789625 -0.00631642 -0.00367633 0.0561474 0.0583702 -0.0066935 -0.0512554 0.0951744 0.0523675 0.0065858 0.0119297 -0.094079 0.023688 -0.0353914 0.0919475 -0.0873674 -0.0306862 -0.0171415 0.0393311 -0.0760406 0.0077377 -0.0674686 0.0769367 -0.0453014 0.040331 0.00335156 0.0232043 -0.0230733 0.0476813 0.0306763 -0.0226655 -0.0412185 -0.114384 0.0946517 -0.0442646 0.0520645 -0.0221186 -0.0562055 0.988058 -0.0552694 0.181194 -0.10986 -0.028839 -0.00589335 -0.0469156 0.0406288 0.0695422 -0.011329 0.00218141 -0.0165568 0.00364433 0.00808334 -0.0352111 -0.000657441 0.0183238 -0.0781025 0.00594361 -0.00706353 -0.0575364 0.00939588 0.0920793 0.074199 0.0402106 0.0793349 0.0136777 0.0168443 0.0921127 0.00029058 0.11246 -0.0360107 0.0255334 -0.0100902 0.0388665 0.00622632 0.0330351 -0.0679286 0.0644781 -0.0528097 -0.0154871 -0.0182607 0.0494788 0.896482 0.0112494 0.0456479 -0.059801 0.0139481 0.0251297 -0.0472806 -0.00451937 0.0613088 -0.126937 0.0615882 -0.094195 0.0441663 -0.0650149 -0.017659 -0.0342979 0.0115356 -0.148631 0.0118243 0.0567316 0.00545415 -0.0561956 0.0166827 -0.0140561 0.0716092 -0.0594696 0.030964 -0.0539826 0.00524003 0.0142658 -0.0305542 0.00167646 -0.0417796 -0.0474992 0.0742919 -0.139496 0.15827 -0.141125 0.0586789 -0.0520543 0.0173671 -0.011285 0.0623041 0.781443 0.0229268 0.068134 -0.00577372 0.0647559 -0.00154067 -0.0798611 -0.0403464 -0.0732874 -0.00199502 -0.0687713 -0.0081072 -0.0399964 -0.0279945 0.0455202 -0.0629896 0.0353475 -0.109023 0.0393196 0.00692815 0.0408829 0.0154981 0.00938031 -0.0578665 0.0410033 0.020329 0.0300904 0.0781519 -0.0156104 0.0285612 0.0276973 -0.00332045 -0.0409382 0.0102154 -0.0709471 -0.0123869 -0.037395 0.0173336 -0.0113422 -0.0692225 0.0884392 -0.0828858 0.0810054 0.848012 0.051478 -0.00827898 -0.0379992 -0.00728312 -0.0289732 0.0209587 -0.0532596 0.0548376 -0.0385958 0.0603925 -0.0646549 -0.0211912 0.0143535 -0.0154411 0.0213091 -0.0400606 -0.0970783 0.0473043 -0.00736964 0.0323531 0.0406942 0.0506888 -0.00648006 -0.0169997 0.0436059 -0.0538391 0.0620264 -0.0402395 0.0337213 0.00305343 0.0143398 0.0340639 -0.0890491 0.0616908 -0.09428 0.131697 -0.139805 -0.016298 -0.0586643 -0.0103858 0.0193756 0.00207464 0.835585 0.00889159 0.0138537 -0.083012 -0.0364533 -0.0780301 0.0719876 -0.0938803 0.0675302 -0.145998 0.090694 -0.100731 0.0777001 -0.118483 0.0568663 -0.0284378 0.066541 -0.00977591 0.0593471 0.0329473 0.0375891 -0.00317678 -0.00718197 0.0956453 0.0102002 0.0189104 -0.0387473 0.072415 0.0282134 0.0940341 0.0103457 -0.109692 0.0411103 -0.0653026 0.00600115 -0.123239 0.0601017 -0.0794971 0.0985578 -0.123184 0.0584393 -0.0195775 0.0478977 1.01971 0.0540097 -0.00277752 0.0164911 -0.0254141 -0.0222376 -0.0284302 0.0153027 -0.0588518 0.0117336 -0.0944347 -0.0153557 -0.0478554 -0.0153596 0.00990578 -0.0524207 -0.0376979 -0.00231339 -0.0872172 -0.0110515 -0.0584367 -0.033244 0.00938947 -0.0725995 0.0153523 -0.065759 -0.034796 -0.0507171 -0.0184098 -0.0143668 0.0132866 -0.011855 0.00565414 -0.0226065 -0.0703263 0.0386366 -0.102691 0.046097 -0.0766879 0.0293362 -0.0204697 -0.0278224 0.00147553 0.9901 -0.0111379 0.033753 0.0047378 0.073442 0.0536301 0.0592536 -0.0053589 -0.0921402 0.0727259 -0.0491027 0.105909 -0.0266974 0.0805637 0.0426811 -0.0172422 -0.0106318 -0.0400416 -0.00252347 0.0448845 0.0170854 -0.0369912 -0.0113139 -0.0489237 0.00653626 0.0149078 0.0267519 0.00269806 0.0232336 -0.033517 -0.00770491 0.0268849 -0.000814109 -0.0206531 -0.0921835 0.0507966 -0.0458212 0.0519897 -0.0328978 0.0726659 0.028267 0.0117643 0.0228886 1.00698 0.0460508 0.151827 0.0556469 0.140498 0.0754429 -0.021868 0.229553 -0.207375 0.310833 -0.305374 0.173883 -0.132808 0.0799256 -0.004896 -0.0188047 -0.0249539 0.0135129 -0.0735044 0.00981076 -0.0304189 0.0248446 0.00822166 0.0012371 -0.0467883 -0.0057549 -0.0360932 -0.0228442 0.070247 0.0768653 0.0747369 0.0778258 0.00783738 0.169885 -0.187251 0.292145 -0.28804 0.207342 -0.140611 0.11626 0.020084 -0.0397431 0.133428 1.20935


==> figs/superVectlattice.txt <==
0.125844 0.986992 -0.0539389 0.0471104 -0.0116107 0.0927854 -0.11388 0.0391131 -0.150993 -0.0244722 -0.0708692 -0.0313046 0.0460162 -0.0645461 0.0013977 -0.010887 -0.00562583 0.0366041 0.0120337 -0.00676029 -0.0173337 0.00464732 0.0131954 0.0137966 0.000985761 0.00543708 -0.0242943 0.0969999 -0.105134 0.0348879 -0.132255 0.19726 -0.0820258 0.172638 -0.165621 -0.0665689 -0.115042 -0.0865408 0.0289896 -0.13396 -0.00546788 0.0691696 -0.099298 -0.0116909 0.992484 -0.0419808 0.0232421 -0.0475534 -0.00108944 -0.0791342 0.0569183 0.0604941 -0.0237829 0.0155634 -0.0522859 0.0564747 -0.0132608 0.0211256 0.0107385 0.0132423 0.00687483 -0.0170907 0.00275535 0.0163912 0.0071609 -0.0130488 0.0315492 -0.0762044 0.0591951 -0.00393028 0.0515982 -0.0668095 0.0295838 -0.0868021 0.05709 -0.0231338 0.162962 0.0773348 -0.0901907 0.0119819 -0.0826851 0.16671 -0.00933041 0.0273243 -0.11382 0.0252189 -0.0147381 0.852851 -0.421476 0.0221564 0.029735 0.182418 0.00921671 -0.00402753 0.00851515 0.207265 0.155794 0.172369 -0.034819 0.015055 -0.0294172 -0.0403189 -0.0351503 -0.0190953 0.00582003 -0.0601094 -0.0164816 0.0549903 0.0748134 0.0727321 -0.0663798 0.00133688 0.122041 -0.0682151 -0.382384 0.105898 -0.0332928 0.207922 -0.0620068 -0.0154513 -0.0528989 0.255961 0.274644 0.76991 -0.0613628 -0.080747 -0.293834 -0.138276 -0.0203957 -0.0290613 1.0342 -0.155645 0.030201 -0.0987436 -0.00486016 -0.0519459 0.0787106 -0.115229 0.0952384 -0.126058 0.0251846 -0.0470885 0.01606 -0.0124207 0.0621823 -0.00813282 0.02315 0.011286 0.0120462 -0.0145719 0.00243472 0.00743613 -0.0959497 -0.0648616 0.0362154 0.0625286 0.212433 -0.0741256 0.107289 -0.0849982 -0.138242 -0.0647199 -0.0163163 -0.130258 0.0709235 -0.0409415 0.0190172 0.0724515 -0.239745 0.118484 -0.0765662 -0.00581 0.19664 1.04053 -0.0451354 -0.0161434 0.163784 0.0423987 0.114465 0.134769 -0.0550131 -0.0258297 0.0787054 0.0152076 0.0614186 -0.042889 0.0873947 0.0418111 0.043763 0.0453346 0.0348477 -0.0492785 -0.011425 -0.00158571 -0.21231 0.392364 0.0576995 0.145487 0.346251 0.248816 0.0405086 -0.0320986 0.177091 0.100238 0.197384 0.158235 -0.0258894 -0.150338 0.0349964 -0.0112828 -0.0530724 -0.335219 -0.00696897 -0.121394 -0.208088 0.00750892 1.03421 -0.082694 0.00558318 -0.255779 -0.0704269 -0.0714598 0.18531 0.0185335 0.00739163 0.0352274 -0.0357879 0.0268647 -0.0153949 0.0302905 -0.00606498 0.029939 -0.033144 0.0299765 -0.0539643 0.0286222 0.159354 -0.367655 0.114014 -0.131194 -0.471697 -0.0928906 0.127753 -0.0736192 -0.0130243 -0.384716 -0.278008 -0.119101 0.0561711 0.446098 0.0480905 -0.2079 -0.107417 -0.360961 -0.117204 -0.258601 -0.00320563 -0.229977 0.212544 0.780536 -0.185831 -0.0422345 -0.101451 -0.00831273 0.0171451 -0.104193 0.0108957 -0.0457975 -0.0308458 -0.0674301 0.000160978 0.00961588 -0.024579 -0.0295562 -0.026612 -0.0334274 -0.00865261 -0.0137625 0.245583 -0.290269 0.0194138 -0.2337 0.0670018 -0.298906 0.26863 -0.106038 -0.289434 -0.00752856 -0.201939 -0.0304847 0.0821466 -0.235185 -0.0215626 0.0399355 0.0671613 -0.199076 -0.287872 -0.112794 -0.115457 -0.0894819 -0.237165 0.0557839 0.849954 -0.0938604 0.212238 -0.0538501 0.23087 -0.0443349 0.0429958 0.0357559 0.0114816 0.0134864 -0.00325988 0.0309193 -0.0421191 0.0709539 0.0134285 0.046509 -0.0111604 -0.00222731 -0.0945611 -0.175869 -0.217977 -0.280017 -0.0037276 -0.175117 -0.188362 -0.0275089 -0.407381 0.0734829 0.112284 0.0843311 0.334501 -0.806361 -0.00534119 -0.0381623 -0.441487 0.022365 0.0950191 -0.14409 -0.114629 -0.0821456 0.0782131 -0.142289 0.309596 0.815899 -0.00937498 0.163809 -0.02115 -0.0395401 -0.00609395 0.00965723 0.0270074 -0.0333875 -0.00579176 -0.0161254 -0.0406296 -0.0231085 -0.103419 0.0994841 0.0327309 0.0444493 0.120501 -0.0778906 0.159222 -0.0304988 -0.101423 -0.0619583 -0.0249355 -0.034464 0.285147 -0.121679 0.0896667 0.0732497 0.222236 -0.536236 0.0694128 -0.0461189 0.0702035 -0.202433 -0.0636484 -0.24008 -0.112451 -0.0884471 -0.016905 -0.0482478 -0.219347 0.225167 1.02074 -0.237154 0.111535 -0.0458342 -0.0188326 -0.110323 -0.0497468 -0.0948754 -0.0522392 -0.104879 -0.0813389 -0.13681 -0.0790941 -0.0435247 0.0299864 0.0137161 0.125982 -0.238546 -0.212177 -0.350733 -0.0616307 -0.00197563 0.0297381 -0.281184 -0.103107 0.0616305 0.230176 -0.292032 0.100221 0.371497 -0.0450753 0.00438214 0.00875818 0.0845995 0.0643241 0.0778041 0.0739549 -0.101182 0.0760375 -0.0734589 0.048598 -0.241375 0.24933 1.01986 -0.0613214 0.0195869 -0.03538 -0.0127292 -0.0313609 0.0271816 -0.0247884 -0.000982748 -0.0262828 0.0102409 -0.0114409 -0.00786515 -0.0293373 0.0658237 0.0267974 0.0791685 0.0552722 0.0666884 0.0354665 -0.146819 0.20052 -0.285217 0.00504411 -0.352452 0.229393 0.0732605 -0.20694 0.367194 0.0179555 4.52393e-05 -0.00518257 -0.0225214 0.0690372 -0.031132 0.140431 0.0871225 -0.222859 0.0234118 -0.195622 0.245056 -0.134191 0.358995 0.829364 -0.0997556 -0.00718404 -0.0540389 0.0100244 -0.0805557 0.0487748 -0.0488881 -0.0182753 -0.0231288 -0.00591532 -0.0325003 -0.042079 -0.0432477 0.0755489 -0.213735 0.242858 0.0261916 0.274592 -0.0776362 -0.158378 -0.134721 -0.0764497 0.137309 0.0983554 0.178344 0.0493217 -0.0740525 -0.0290879 0.111562 -0.0427796 -0.0566844 0.0501949 -0.0279059 0.0522783 -0.0566927 -0.0395425 -0.0828438 0.0360936 -0.0439074 0.150697 0.0740661 0.0798135 0.802042 0.0252353 0.023505 0.0122789 0.0216884 -0.00506265 0.0257747 -0.00945171 0.00889314 0.0767055 -0.0445319 0.0124624 -0.0744878 -0.260568 -0.0216281 0.160154 -0.107985 0.125031 -0.117381 -0.0624655 -0.175081 0.0212875 -0.093013 0.0970664 0.188258 0.135054 -0.424023 -0.0111127 0.0391573 0.0107589 0.0521528 0.00655888 0.0502358 0.028375 0.0251091 0.0600612 -0.00120973 0.00489513 0.0216654 0.0494368 0.0525251 -0.0195587 -0.00431541 0.959749 -0.0391486 0.0309019 0.0396219 0.00574885 -0.0870866 -0.0310254 -0.0465738 0.00142569 -0.0122496 -0.0214242 -0.0179191 -0.0918926 0.131083 -0.0586121 0.0902378 0.053666 0.0917701 0.0812257 -0.0403022 0.0219331 -0.0286545 0.135506 0.128522 -0.00584008 0.207206 0.0668595 0.0775288 0.00880703 0.0096139 0.0351574 -0.0119266 0.00103097 0.016792 0.00754394 0.00396915 -0.00849446 -0.0169701 -0.0141743 0.0398101 0.00324666 0.0213687 -0.0185044 0.982419 -0.0460235 0.0278943 -0.0476561 -0.0499852 -0.0841671 0.0341499 0.0101308 0.0303065 -0.013903 -0.0092681 -0.106198 -0.106063 0.0937274 -0.111569 0.0150323 0.00479614 -0.0397132 -0.0309655 -0.0993227 0.0106029 -0.0590976 0.0254442 -0.0402759 0.553783 -0.128481 -0.0499909 0.0750199 0.03282 0.00327512 0.0409577 0.0510358 0.0389899 0.00609827 0.00884589 0.0353312 -0.0123377 0.065399 -0.0504968 0.0570558 0.0503779 -0.0791723 -0.00202165 0.874546 -0.326341 0.0161815 0.0295845 0.0651011 -0.0354434 -0.0263981 -0.00736682 0.0857975 -0.0572712 -0.0659724 -0.0810963 -0.100034 0.0586744 0.0153036 -0.124243 -0.0634154 -0.0477335 0.016069 -0.0879822 0.198908 -0.148299 0.271329 -0.35597 -0.0117324 -0.257185 -0.0170684 0.00611533 -0.00681445 0.0241697 0.0120842 0.00640319 0.00292952 -0.00922353 -0.0691067 0.0340694 -0.0453458 0.00430116 0.0180883 -0.0147232 -0.049649 -0.0793505 -0.0627844 0.882692 -0.0940114 -0.00310707 -0.00309781 0.0793971 -0.0109578 0.0490578 -0.0147214 0.0328826 -0.0795505 0.0785061 -0.10266 0.152273 0.0168313 0.216643 -0.0121378 0.0105771 -0.0589521 -0.0917296 -0.0908951 -0.0818115 -0.0322943 -0.250635 -0.126278 0.189676 -0.0445248 -0.0852043 -0.0483528 -0.00528105 -0.098666 0.00473662 -0.117633 0.0142573 -0.0681603 0.047583 0.0209003 0.101455 -0.0587408 -0.0814267 -0.113177 -0.119316 -0.211397 0.0502558 0.801822 -0.0493516 -0.016601 0.0206635 -0.0203624 0.0599697 0.0735016 0.0627335 0.155219 0.0957296 -0.0123264 0.204282 -0.217291 0.15895 -0.00844915 0.0981783 0.0841087 0.120823 0.0454909 0.26599 -0.122645 -0.717981 -0.10944 0.0907484 0.000110772 -0.0181752 0.00424698 -0.0437787 0.0250544 -0.0435028 0.0592534 -0.100809 0.0505481 -0.0621482 0.0395279 -0.00116258 0.0193666 -0.0489761 -0.221174 -0.0342228 -0.0592965 -0.0623188 0.0670824 0.87997 0.00524771 0.089297 -0.0118651 0.0729329 -0.105131 0.0461777 -0.123079 -0.0313836 0.0994314 -0.113379 0.252787 -0.138663 0.158071 -0.22555 -0.0698822 -0.0459029 -0.0770522 -0.0615503 -0.0819513 0.786954 0.010401 0.173026 0.0544383 0.0753487 -0.00458983 0.0326842 0.0138377 0.12046 0.0193892 0.0129852 0.00589527 0.0920889 -0.0244361 0.024065 -0.029534 0.0482661 -0.141835 -0.147506 -0.0547404 0.169451 -0.00263812 0.166992 0.790769 -0.0882215 0.151113 0.0293318 0.068742 -0.0358991 -6.59818e-05 0.393316 -0.022152 0.101122 -0.140807 0.446561 0.209435 0.253211 -0.024569 0.127681 -0.274735 0.0626778 -0.408538 0.669345 -0.0442394 -0.0332239 -0.0799041 -0.0326031 -0.107264 -0.00655705 -0.12142 -0.00509389 -0.0577885 -0.00546938 0.0389307 -0.068049 0.0772328 -0.106552 -0.0172517 0.146027 -0.024858 -0.175285 0.0101986 -0.0296927 0.111043 -0.1453 0.163267 0.961305 -0.0560409 0.0968537 -0.135484 0.0255822 0.253062 0.194736 -0.164209 0.0314462 -0.1951 -0.00857609 0.104266 -0.108996 0.272809 -0.046102 0.400367 -0.100245 0.0157098 0.519046 0.0624022 -0.232706 -0.0131793 0.0162418 0.0177921 -0.0331229 -0.0191005 -0.0286426 0.0437099 0.0766523 -0.040967 0.0211585 -0.0985544 0.0249017 0.0196228 0.138629 0.0493024 0.0636757 -0.165689 -0.114055 -0.0751078 0.0946457 -0.119231 0.25509 0.831892 0.0115303 0.0439184 -0.0944622 -0.00425659 -0.142844 0.155005 -0.14769 -0.1003 -0.157212 -0.0282677 0.146327 -0.190579 0.0176055 -0.0607384 0.0244447 0.0703994 1.22387 -0.166788 0.0432273 -0.0470865 -0.00394615 -0.0901847 0.0113785 -0.0335332 -0.0318339 -0.0259647 -0.0515334 -0.0444483 0.0991609 0.0047964 -0.0297175 0.114425 0.0670497 0.0633914 0.104861 0.100673 -0.074519 0.0121494 0.0960972 0.219829 -0.190413 0.338038 0.754591 0.0050591 0.124058 0.0689722 0.0837247 -0.339074 0.0434563 -0.249591 -0.219144 -0.377084 -0.0796667 -0.337863 0.216122 -0.263129 -0.009459 -0.0134507 1.11242 0.0616794 -0.284406 0.000727614 -0.0880817 0.014829 -0.137673 -0.0272353 -0.126575 0.0101068 -0.0583617 -0.0650342 -0.112067 -0.149377 -0.157518 -0.0018877 -0.00478759 0.00690736 -0.013107 0.0824682 0.0442539 0.0102882 -0.0883032 0.0805 0.07682 -0.101302 0.0938862 0.803246 -0.01967 0.0148148 -0.297587 0.0449902 -0.186049 0.117249 -0.37068 -0.135232 -0.14905 -0.0429846 -0.0134648 -0.203812 -0.316046 0.00822047 -0.437105 0.027955 0.133295 -0.0187213 0.00815736 -0.0307621 -0.00144249 -0.0112451 0.00526622 0.0637357 -0.00584224 0.00492287 -0.082343 -0.0808158 0.00562576 -0.0914549 0.0782482 0.0598984 0.0041585 0.00578202 -0.0075092 0.131692 -0.115074 0.0857505 -0.146366 0.12857 -0.220489 0.22937 0.856567 -0.0302051 -0.0268205 -0.38643 0.0681064 -0.383891 -0.000980879 -0.0912213 -0.0539954 -0.0367302 -0.154822 -0.358296 -0.148365 -0.213877 0.599247 -0.00736696 -0.159838 -0.0488774 -0.0486522 -0.0573268 -0.018637 -0.0611167 -0.0566575 -0.00330225 0.00430717 -0.0195789 -0.0649291 -0.000596107 -0.0111755 0.0306449 0.0912052 -0.0435498 -0.0233635 -0.0184382 -0.0100265 0.0277522 -0.025165 -0.0163494 -0.0208509 -0.0105325 0.0120207 -0.0311496 0.00593144 1.08919 -0.0505789 -0.0689074 0.00184364 0.00183573 -0.0484538 0.0147499 0.0118508 -0.0380117 0.0104677 -0.0565373 -0.033238 -0.0928691 -0.0529846 -0.0152915 -0.00309775 0.0147561 -0.0272044 -0.014724 -0.00938873 -0.00488019 -0.0266709 -0.00612739 -0.0167422 0.00110423 0.00673254 0.0199466 0.00122917 0.0158345 -0.0313386 -0.0129948 -0.00143819 -0.00201375 -0.0151596 0.00453597 -0.00720675 0.017946 0.000864213 0.00492605 -0.0175686 -0.0154336 -0.0126464 -0.0270695 0.960496 -0.0572828 0.0489378 0.0456119 -0.00850404 -0.0348526 -0.0478311 -0.0174029 0.0499562 0.0284434 0.0398794 0.0040399 -0.221488 -0.00730504 0.0558681 -0.021267 0.00650953 -0.0365727 0.00399432 0.0145009 0.00659911 -0.00701588 -0.016758 0.00243513 0.00324171 0.0194249 -0.0117823 0.00801552 0.0052139 0.00826759 -0.00703997 0.011932 -0.00781107 -0.00777057 0.0112387 0.000196602 0.0113205 -0.00193286 0.0123349 0.00807374 0.013085 -0.0524243 0.0347883 0.880627 0.00877642 0.0136314 0.0503778 -0.0745276 -0.0868664 0.00138333 -0.02001 0.0221511 -0.0158713 -0.0100746 -0.153729 0.00878736 -0.104839 -0.0024702 -0.00103426 0.0150403 -0.0131923 -0.0286537 0.0122499 -0.00225692 0.0237845 0.0142277 -0.0231132 -0.0359874 -0.00656376 -0.020297 -0.000646804 -0.0161704 0.0171292 -0.0207723 -0.00165664 -0.0258538 -0.00746165 -0.00220744 0.00240932 -0.0155352 -0.0017575 -0.00692607 0.00797026 0.0469608 -0.105238 -0.00235569 0.888087 -0.286268 0.0096194 0.0117489 0.0483553 0.0751207 -0.0578264 0.0260067 0.0186869 -0.057247 -0.353915 0.0222582 -0.0245237 -0.0431314 -0.0149608 -0.00818559 -0.016702 -0.0236281 -0.0180756 0.00143204 0.00180426 -0.0101687 0.01734 0.0106387 -0.032257 -0.0118332 -0.0110763 0.00857512 0.00833669 -0.0165089 0.00407564 -0.0216283 0.0118706 -0.0135628 -0.00564735 0.0153003 -0.0115874 0.000343867 -0.0147831 0.0391802 -0.0429125 -0.104874 -0.0666563 0.843477 -0.0905499 0.00889942 0.0015486 0.0174922 0.0491177 0.0973982 -0.000773043 0.0634478 -0.0787642 -0.00906676 -0.111131 -0.020009 -0.0205095 -0.0197249 -0.00104523 0.00131166 -0.0317054 -0.029101 0.0109734 -0.0115155 0.00644136 0.00686612 0.00856052 -0.0360228 0.0380769 -0.0117334 0.0106272 -0.0262379 0.0186266 -0.0142563 0.00529479 -0.0152931 -0.0139029 -0.0294672 0.00465579 -0.0135452 0.016337 0.0627878 -0.2467 -0.0924559 -0.172498 0.0203246 0.713342 -0.116991 0.0330346 0.0402524 -0.0510322 -0.000276894 0.000835114 0.0334754 0.14963 -0.00910874 -0.131023 -0.0459052 0.00316478 -0.0156647 0.0117064 -0.0163624 0.0238864 -0.069834 0.0223609 0.0238912 0.0335494 0.0127275 0.0387657 -0.0441141 0.00354172 0.000241926 0.0155467 -0.00902731 -0.00184667 0.0149309 0.00818744 0.00594256 -0.00877459 -0.0126817 0.0125561 -0.00989529 0.0113901 -0.016064 -0.149534 -0.090882 -0.0362698 -0.0047508 0.0859536 0.747135 0.0568754 0.116499 0.104475 0.143965 0.0192537 0.0282355 -0.187118 -0.0118786 0.00347745 -0.0404355 0.0260923 -0.00508945 0.011448 0.00468854 0.00396357 -0.00231136 -0.0137327 -0.0364919 0.0295397 -0.0221548 0.0525617 0.00458213 0.0210997 -0.00935418 0.0146135 0.00895989 0.033616 -0.00271261 -0.0115386 -0.0152007 -0.00885995 0.0223113 0.0102378 0.0356933 0.0130578 -0.0178649 -0.00510974 -0.098734 -0.0204117 0.127306 0.040349 0.161441 0.831697 -0.106927 0.163882 -0.0149132 0.144013 0.0357744 0.0932384 0.00901352 -0.0317043 -0.00063931 0.03201 0.0168817 0.0269987 -0.000202218 0.0315728 0.0204668 0.0318625 -0.0277478 -0.0163742 0.0138196 0.000914761 0.0432025 0.0547592 -0.0429669 -0.0207292 -0.00651454 -0.0118795 -0.02472 -0.0200018 0.00733717 -0.00730265 -0.0306004 -0.0391996 -0.0380822 0.00643728 0.000726387 0.0601956 -0.0752399 0.0949015 -0.106358 0.197834 -0.0678475 0.256376 0.982556 -0.0885185 0.163257 -0.0759756 0.0814816 0.774311 0.0119789 0.0411148 -0.0121206 -0.0106312 -0.0230577 0.00298197 0.0034096 0.00881865 -0.0275449 -0.00614493 0.0177448 -0.0330997 0.00421024 -0.0203459 -0.0242709 0.024667 0.0155644 0.00319585 0.00229392 0.0152948 0.018619 0.00229396 0.0251046 0.0144717 0.0134687 -0.0150265 -0.0365415 -0.0202987 -0.04877 0.0296636 -0.00789186 -0.175651 -0.0245925 -0.0845196 -0.0162304 -0.0971562 0.232197 0.832437 0.0594305 0.0587317 -0.133473 0.258546 0.00546475 -0.169461 0.0156931 0.0212189 0.00666663 0.017616 -0.000320168 -0.00624468 -0.00999093 0.0234656 0.0118812 0.0312973 -0.130782 0.103511 0.0154626 -0.0220425 0.00749657 0.039078 0.0225104 0.0653384 0.0169625 0.0519848 0.00646201 0.0506057 0.0318172 0.0266656 0.0173062 -0.00454758 -0.0576943 0.0929162 0.152013 0.0933192 -0.060827 -0.0962131 0.0236939 0.209895 -0.066564 0.395944 0.682414 0.234646 0.131474 0.0141662 0.0308871 0.0616529 0.0228743 0.0107157 -0.00334756 0.0279975 0.0059629 0.0284083 0.00254102 0.0195774 0.010609 0.0411965 0.0227517 -0.0809023 -0.0170697 -0.0180207 0.0345642 0.0242158 0.00851092 -0.00241661 0.0106093 0.035501 0.00351987 0.00927069 -0.0221292 -0.0132654 -0.00571426 -0.0254073 0.0204962 0.083832 -0.0338781 0.0909953 0.0838651 0.0631381 -0.0713644 0.0701526 0.0981298 0.0629591 0.196987 0.768395 -0.0121696 -0.153585 -0.00971189 0.0306075 -0.0437352 -0.0187842 -0.0487858 0.00820968 -0.0368164 0.0039517 -0.0261973 -0.024307 0.00977939 -0.00198192 -0.0304881 0.00212719 -0.0796983 0.042717 0.0141709 0.0440793 0.00573145 0.0516637 -0.0148038 0.0180349 0.0118919 0.0128428 0.00452426 0.022804 0.0299387 0.0230639 -0.0708091 0.0764382 -0.144888 -0.0299017 -0.0861071 0.158746 -0.195642 0.00122867 -0.153668 0.179668 -0.21368 0.277917 0.741794 0.65502 0.02808 -0.12819 0.000665878 0.002435 0.000497424 0.00259709 0.00430698 0.00311112 0.00484317 0.0028029 -0.00327074 -0.00153334 -0.00496919 0.00837855 0.00086063 -0.00581334 -0.00452086 -0.000208607 -0.00609548 -0.00920615 -0.00687247 -0.000204181 0.000661084 -0.00634686 -0.00576273 3.96727e-05 0.000821902 0.0140283 0.0193374 -0.0180574 -0.0240333 0.00123315 -0.00226451 0.0120455 -0.00750829 0.012511 -0.0184712 0.0099478 -0.0162511 0.0172064 -0.00370847 1.02126 -0.00166113 -0.0181015 0.067567 0.0188463 0.0101328 0.0377932 -0.00703748 0.0304311 0.0114335 0.0235615 0.0138026 -0.000604394 0.00642646 0.0199577 -0.0287019 0.0415346 -0.0252521 -0.0814513 -0.00924859 -0.0574918 -0.0327828 -0.0128577 -0.0480035 -0.00421719 -0.0584032 -0.0218676 -0.0277142 0.00372298 -0.0488826 0.192402 0.0921141 0.167491 0.0227616 0.0729331 0.13262 0.0621022 0.161958 -0.00735428 -0.00243582 0.0224131 -0.0225484 0.109621 1.06253 0.100439 0.00595532 0.0125654 0.00507216 0.0138096 0.000750945 0.0249139 0.0020221 0.0176425 -0.00128383 -0.00209649 0.00920196 0.0233539 -0.0125145 -0.00298042 -0.0227114 -0.00948841 -0.0142984 0.000481641 -0.00396173 -0.0150243 -0.00110082 -0.00917303 0.00784628 0.00643508 0.00250911 0.0101077 0.0208632 -0.0161709 -0.063721 -0.00469618 -0.0680748 0.00252813 -0.0119785 -0.0150887 -0.013861 -0.0200679 -0.0243976 0.0188051 -0.0370987 0.021218 -0.0137057 1.0546 0.141075 -0.00330629 -0.113067 -0.0503125 -0.0784535 -0.0151305 -0.106171 -0.0128767 0.0943364 0.0629599 0.0135333 0.0273018 -0.114744 -0.0240138 -0.0103547 0.0160078 0.00139518 -0.00696931 -0.0239398 -0.0224913 0.0193137 0.0173078 -0.00274202 0.0159434 -0.028477 0.0120239 0.00690221 0.104032 0.013128 0.0519367 0.162863 0.170365 -0.132671 0.0898773 0.144146 0.230325 0.0477915 0.0458024 -0.249534 0.532956 -0.0106968 0.169157 -0.127389 0.893412 -0.166486 -0.0278693 -0.07552 -0.00551095 -0.189601 0.0227986 -0.0899574 0.0665555 -0.0576936 -0.0338449 -0.00947222 -0.0530301 -0.014228 -0.0266473 0.00252291 0.0213349 0.0221099 -0.0526015 -0.00563491 -0.0422006 0.00126064 -0.0227063 -0.0107261 -0.0382864 -0.0261629 -0.244292 0.0651536 -0.121237 0.0140157 -0.183143 -0.169047 -0.00323298 -0.0488307 0.0832766 -0.0396649 -0.0753057 0.0193025 0.230669 0.00219531 -0.0221168 -0.12021 0.0836304 1.08045 0.028561 0.100529 -0.00825265 0.091015 -0.0833474 0.140709 0.0108587 0.0141804 0.00697984 0.0147562 0.172767 -0.0279475 -0.0241069 -0.0371515 -0.028919 -0.0198272 0.042067 -0.0127135 0.0296495 -0.0234299 0.0554169 0.0241463 -0.0106912 0.0358774 -0.172787 0.196394 0.041778 0.227931 -0.188762 0.224429 -0.208151 0.306259 -0.0994361 0.163698 -0.10627 0.113869 0.320405 -0.0338222 0.169423 0.124533 -0.0829424 -0.0806556 0.925212 -0.377794 0.182492 -0.0545707 0.208369 -0.0514516 0.066431 -0.0245071 0.137014 -0.0827697 0.0350658 -0.0362507 0.0240296 -0.0207862 -0.0196952 -0.0547554 -0.0209311 -0.0392251 -0.0632337 0.00815964 -0.11416 0.0155381 -0.0103961 -0.104724 0.361795 -0.258613 -0.103949 -0.427762 0.578298 -0.0169195 0.393719 0.00102666 0.219849 -0.0718632 0.143448 -0.173534 -0.0337063 -0.0874671 -0.231915 -0.436744 -0.0529687 0.128283 -0.115671 1.07041 -0.235492 0.143682 -0.0757908 0.120018 -0.166893 0.0874913 -0.122701 0.145539 -0.0840441 -0.0145252 0.00660419 0.0208466 0.0489622 0.0305898 0.0011376 0.0243492 -0.00710306 0.0223754 -0.0172341 -0.00977704 -0.00109818 0.0649428 -0.103282 0.416976 0.0504781 0.389549 -0.274673 0.225839 -0.0738039 0.214028 -0.126947 0.204932 -0.0965802 0.222369 -0.140444 0.0411703 0.121591 0.153509 -0.153428 0.197125 -0.300731 0.201669 0.730078 0.29913 -0.263743 0.130738 -0.193156 0.101836 -0.0121117 0.0254376 0.133368 0.0825942 -0.040458 0.0596618 -0.0446249 -0.049445 -0.00805744 -0.0065887 -0.00321161 0.0599148 0.0315665 0.0393691 0.0525104 -0.111142 0.218289 -0.0927094 -7.45586e-05 -0.163653 -0.0801084 0.223708 -0.347629 0.130617 -0.299896 0.255827 -0.00322448 0.0140147 0.0687212 -0.034948 0.0296323 -0.0207628 -0.153536 -0.165719 0.0979105 -0.11588 0.0615974 0.768124 -0.0803648 -0.0580075 0.0545429 0.0759966 -0.10219 0.129891 0.0320045 0.0822619 -0.103461 0.049015 -0.00864527 0.0390028 -0.0619135 -0.0296828 -0.0718253 0.0362003 -0.0292992 0.049372 -0.0168527 0.185667 0.140362 -0.277672 0.0871999 -0.0556631 0.0174547 0.0175914 -0.227183 0.0213009 0.0468953 0.23724 -0.0826135 0.265716 1.11432 0.0282363 -0.145311 -0.203512 -0.381177 -0.230056 -0.251799 0.119939 -0.269883 0.02928 0.601922 -0.187419 -0.0446912 0.013228 -0.106897 0.0349395 -0.0509226 -0.00593613 -0.0093256 -0.0321783 0.0425402 -0.0384504 0.0435182 -0.0170462 0.0423639 0.0236669 0.06671 -0.00715676 0.0174998 -0.12223 -0.322651 -0.255826 -0.300168 -0.0201328 -0.454941 -0.221592 -0.325042 -0.277588 -0.0577732 -0.0919824 -0.123148 0.0514461 -0.709738 -0.0110562 -0.245249 -0.483325 -0.129998 -0.446853 -0.163082 -0.405056 0.0234009 -0.261576 0.203311 0.867243 -0.00558124 -0.0470752 0.0444376 -0.0225936 0.0896012 -0.0982679 0.0524604 -0.0995569 0.0399432 -0.106285 -0.00330337 -0.070239 -0.0200258 -0.0339969 0.0233711 0.00228673 0.0731151 -0.210148 -0.0163438 -0.367464 -0.171577 -0.256841 0.0741608 -0.181458 0.162128 0.069816 -0.0582799 -0.204652 -0.146598 -0.141101 0.26366 -0.00895543 -0.238736 -0.276759 -0.182287 0.0163963 -0.208855 -0.0663064 -0.110836 0.107766 -0.173889 0.288298 0.906534 0.0205079 -0.00804678 -0.0998536 -0.0549035 0.0115673 -0.0739167 0.0194387 -0.073575 0.0528395 -0.00862681 -0.0444194 -0.035672 -0.04015 0.0554633 -0.0149008 0.06113 -0.153864 -0.170458 -0.280112 0.0383677 -0.0350337 0.083308 0.0326182 0.0905353 0.236732 0.227321 -0.0804075 -0.136568 -0.31744 -0.531552 0.0361016 -0.0566958 -0.116498 -0.215491 -0.219928 -0.136335 -0.186958 0.0326608 -0.223074 0.120786 -0.269647 0.253847 0.881119 -0.146704 -0.0339172 -0.0951586 0.0358981 0.0405972 -0.0699832 -0.0105998 -0.0476565 -0.0541949 0.0179031 -0.0881364 0.060306 -0.0383937 0.00640876 0.0119886 0.0614682 -0.396148 -0.285701 -0.510934 0.0882161 0.258776 -0.338325 0.133508 -0.209588 0.0502639 0.000915084 -0.379709 -0.137433 -0.287842 -0.0343547 -0.268673 -0.0698048 0.153006 -0.0376733 0.177747 -0.0540454 -0.0188361 0.0175933 0.0819001 0.157962 -0.0828258 0.247386 0.889019 -0.0917468 0.23007 0.0820003 -0.0104364 -0.0355495 -0.0154339 0.0483873 0.0297518 -0.000669549 -0.000782686 0.0347338 0.0986564 0.124221 0.0817861 0.107821 0.19048 0.0318973 0.46225 -0.0556708 0.109642 -0.0813376 0.386989 -0.0959657 0.125525 -0.0281012 0.153158 -0.141583 0.602058 -0.0745752 0.20658 0.109569 -0.26955 -0.111314 -0.0483402 0.0364904 0.0638653 -0.317244 0.00146213 -0.171695 0.133114 -0.135968 0.116671 0.82126 -0.16932 0.0172537 0.0125612 -0.0023276 -0.059636 0.0720618 -0.0149882 0.106183 2.25247e-05 0.0381731 0.029807 -0.0232414 0.0682578 0.178819 -0.497638 -0.401323 -0.213974 -0.115715 0.0818088 -0.663636 0.0680084 -0.525567 0.13744 -0.580556 -0.167425 -0.47496 -0.969613 -0.0337536 -0.191122 0.180997 -0.076945 0.133796 -0.0230863 0.160794 -0.0604518 0.0292302 0.0715345 -0.0599781 0.0171004 -0.100656 0.0105865 -0.088261 0.799706 -0.0298985 -0.0567587 -0.0343558 -0.0324593 -0.0272783 -0.00310794 -0.00300048 0.0911912 -0.0164268 0.0437169 -0.0387875 0.0232406 -0.106283 -0.0443233 -0.0615894 0.18152 0.326996 0.06325 -0.0746411 0.194351 -0.257125 0.0954966 -0.251229 0.0613973 -0.0734894 -0.063956 -0.0288534 0.20319 -0.0178323 0.0716771 0.0386436 0.0260285 -0.0079353 0.0465533 0.0358142 0.0448336 0.00647812 0.00771396 -0.0150735 0.026021 0.00566547 0.0010135 1.02935 -0.0593391 0.016599 -0.0280763 0.0480313 -0.0629469 0.0376706 -0.0554498 0.0250955 -0.0421823 0.000503789 -0.0349679 -0.116315 0.0933488 0.122859 -0.0683989 0.141027 0.125861 0.0442235 0.0690227 -0.0411973 0.0555204 0.0285982 0.0733006 -0.0598561 -0.107207 -0.0190587 0.0631991 -0.0528392 0.0233182 -0.0197416 -0.00530966 0.0257501 -0.0296023 0.0131064 0.00647721 -0.0207325 -0.00287982 0.00948943 -0.0316743 0.0402791 0.0216482 0.08988 1.04753 0.016523 0.00631676 0.0308518 0.0180381 0.0266465 0.0185275 0.0352195 -0.0135354 0.0284755 0.0129925 0.115722 -0.140374 0.0853656 -0.0817454 0.285957 -0.151462 0.19752 -0.128819 0.0767509 -0.134804 0.0293091 -0.137712 0.0193539 0.185877 -0.128309 0.12763 -0.0250784 -0.111796 -0.0975457 -0.0392656 -0.0621345 -0.0483137 -0.0861106 -0.00374734 -0.0178818 0.0405448 -0.00357229 0.0170753 -0.0525454 -0.00893779 -0.178515 -0.0185775 0.951651 -0.211227 0.00972881 -0.0376184 0.0356736 -0.0622164 -0.0152811 0.016629 0.0387957 0.0212602 -0.106823 -0.137212 -0.15465 0.0988089 -0.18479 0.00121207 -0.237593 0.212077 -0.273127 0.348661 -0.25003 0.138433 -0.0881697 0.0208115 0.0855433 -0.34715 -0.0511595 0.179064 0.0540623 0.0995873 0.0466015 0.125842 0.0647952 0.0804619 0.0241012 0.0436334 0.00311472 0.0483359 -0.0136353 0.0776861 -0.0147189 -0.162546 -0.196712 0.776759 -0.0865946 -0.0436758 -0.0449222 -0.0325301 -0.092128 -0.00630439 -0.0489371 0.0418576 0.069249 0.0738244 0.328279 0.0995475 0.433223 0.203897 0.131655 0.0646073 0.0654989 0.0744967 -0.0235815 -0.00346778 -0.132578 0.233829 -0.24403 0.317978 0.0225614 0.0692024 -0.017425 0.0557102 -0.00196037 0.0630816 -0.0195851 0.0738618 -0.0102608 0.0714898 -0.088774 -0.0103357 -0.0756513 0.122897 -0.165211 -0.110266 -0.255538 0.0482629 0.732148 -0.00260998 -0.194413 0.0760621 -0.0786804 0.0995103 0.0156225 0.0837075 -0.0179376 0.346985 -0.402232 0.380688 -0.353721 0.242169 -0.0254147 0.287691 -0.0114326 0.233234 -0.188384 0.0453878 -0.30948 -0.121256 -0.0709907 -0.0788795 0.108693 -0.132643 0.0283402 -0.0610988 -0.000440827 -0.0391284 0.0202284 -0.00879834 -0.00539589 -0.0470893 -0.0822312 -0.0284963 -0.0320376 0.0306333 -0.188891 0.0157096 -0.0299126 -0.0652192 0.0295738 0.932787 0.016372 0.0171087 -0.0153612 0.0217968 -0.0365016 -0.0165245 -0.115074 -0.0725721 0.0670871 0.0773643 0.236067 -0.00969878 -0.0863487 -0.189069 -0.277528 -0.146048 -0.251087 -0.0082111 -0.00518754 1.03753 0.00366997 0.235105 0.059544 0.145515 0.0657545 0.106957 0.066758 0.126279 0.078125 0.0858138 0.0478839 0.0262026 0.0281386 0.013152 -0.0510909 0.145122 0.0313227 -0.0759381 0.0566285 0.197458 0.0507105 0.192854 0.875028 -0.035989 0.112766 -0.0288231 0.0773313 -0.0476485 0.150722 0.430078 0.0196578 0.0656364 0.064493 0.258845 0.249222 0.0985214 0.185927 0.213017 0.179566 0.0475781 -0.135495 1.34426 -0.00425271 0.163255 0.0333565 0.0750196 0.0202227 0.139923 0.0769495 0.102203 0.0173629 0.0752582 0.0349241 0.0933218 -0.0298174 0.0206031 -0.1103 0.0419789 -0.0842392 -0.189438 0.0365855 -0.0582341 0.0253405 -0.098978 0.096388 0.912046 -0.0204191 0.063949 -0.00385202 0.0678066 0.029914 0.250867 0.203122 0.283347 0.180551 -0.078469 0.0617186 0.0132442 -0.00196907 0.0929951 -0.172224 0.0323426 -0.317443 0.167022 -0.00443082 0.0419219 -0.0876031 0.122065 0.143739 -0.0109315 0.0852072 -0.0425861 0.189432 0.0117733 -0.00128567 -0.0695461 -0.0661932 0.0323195 0.0258803 0.00673598 -0.114033 0.275553 -0.296444 -0.011942 -0.211396 0.168753 -0.197072 0.183481 0.708358 0.0266969 0.0165571 0.0469864 -0.0491661 -0.00357895 0.283507 -0.12881 0.188375 -0.212213 0.280079 -0.396619 -0.240816 -0.362257 -0.160706 -0.0718937 0.146669 -0.812288 -0.138293 0.306499 0.214896 0.0459962 0.138387 0.0404063 0.0688982 0.0226795 0.0722157 0.033578 0.0529427 -0.041707 0.0405066 -0.0624706 -0.0232608 1.43416e-05 -0.00233015 -0.0678003 0.119889 -0.119938 0.0182265 -0.0566271 0.138144 -0.191853 0.249218 0.726916 0.0680787 -0.031294 0.0833838 0.425706 0.0454082 0.241623 0.0871646 0.0556144 0.0685889 0.305462 -0.0141104 0.280699 0.0223454 0.111569 -0.000670178 0.836226 0.0196926 0.0575162 0.0752623 -0.165826 -0.066151 -0.0574979 -0.0143142 -0.100252 -0.132678 0.00489939 -0.0299334 0.0131226 -0.0897176 -0.0481599 -0.0878749 -0.08884 0.0284669 0.136199 -0.0222834 0.146525 -0.0863588 0.0420388 -0.0949612 0.205074 -0.160381 0.295094 0.760308 0.0654795 0.216334 -0.0231313 -0.0541113 -0.161401 0.102914 -0.00729942 -0.0222376 0.150426 0.0308531 0.075543 -0.00692219 0.0790761 0.0153568 -0.603593 0.0575172 0.082432 0.0282323 -0.012921 -0.00219493 -0.0562726 -0.03984 -0.0930845 -0.0248196 0.00162631 0.0138518 -0.0173387 -0.048482 -0.0567207 0.0604601 0.154523 -0.106606 -0.0159641 -0.0163736 0.0462321 0.0626996 -0.17988 -0.0350396 -0.178469 0.0636811 -0.088873 0.258077 0.853217 0.35107 0.239643 -0.00840993 -0.291577 0.0302589 -0.0311249 0.0137228 0.107637 0.149222 0.0253063 -0.208885 -0.314757 -0.0076273 1.52378 0.0329845 -0.113216 -0.039622 0.011287 -0.0609569 0.0201578 -0.0179141 0.0378275 -0.0491506 0.0112011 -0.0396713 0.017121 0.0149095 0.0444622 -0.0280934 0.0618219 -0.0260959 0.0448801 -0.0414791 0.0137202 8.52238e-05 0.0156732 0.00617903 0.00122441 0.00914624 -0.00411123 -0.0118557 -0.0251393 0.825724 -0.0120514 -0.147551 0.0416553 0.0155906 0.0811484 -0.150954 -0.00766936 0.0365391 -0.015401 0.0594933 0.0096447 -0.0905325 0.30987 0.0275447 -0.0373877 0.0173726 -0.0230844 -0.012571 -0.00111413 -0.0103306 0.00709682 -0.0116587 -0.00553261 -0.00892803 -0.00786841 0.00046724 0.00403457 -0.00484883 -0.0131198 0.00832893 0.0155937 -0.00439323 0.001847 -0.0144781 0.0130391 -0.00715669 -0.000516607 -0.00201873 -0.0113853 -0.00677863 0.00827651 -0.00193124 1.02358 -0.108135 0.0548031 -0.0465543 0.0739517 -0.0783332 0.0366196 -0.0450123 0.035414 -0.0016601 0.0215919 0.0126634 -0.299817 -4.13023e-05 -0.0227347 -0.0209443 -0.0348708 -0.0410606 -0.0206124 -0.0154722 -0.0140087 -0.0247262 -0.01336 -0.0099903 -0.002929 -0.0133917 -0.0108577 -0.000470097 -0.00615397 0.0253331 0.0114919 0.0293005 0.0156467 0.0209134 -0.0193186 0.0145824 -0.0105931 0.0186195 -0.00984713 -0.00968528 -0.00704732 0.000522861 0.0365864 0.996103 -0.0219103 -0.0340774 0.0343277 -0.0583383 -0.0129458 -0.0245255 -0.00299533 -0.0655033 -0.016792 -0.0110747 -0.0439619 0.00757402 -0.164103 -0.0438022 -0.00447225 -0.00528849 -0.0180669 -0.0155149 0.000313744 -0.0126696 -0.00943722 -0.0127054 0.0102162 -0.0213451 0.0323846 -0.0115027 0.0124673 -0.041927 -0.0429094 -0.0141076 -0.0144431 -0.0150709 -0.0103777 -0.00634784 0.0230813 0.00638658 0.0285778 0.0124933 -0.00931325 -0.0712937 -0.202297 0.0618943 0.879037 -0.126577 -0.15003 -0.0155 -0.0534427 -0.0563245 0.0186635 -0.0452244 0.0781641 -0.0477291 -0.0956125 0.011784 0.0331748 0.0119452 -0.0283486 0.0122764 -0.0274233 -0.0326572 -0.0215626 0.00554838 -0.0104613 -0.00796096 -0.0142963 0.00238131 0.000824626 -0.00631321 -0.00359647 0.0244057 0.0242158 -0.00934271 -0.000376556 -0.0128259 0.00918437 -0.000150637 -0.0121332 -0.0030179 -0.0178792 0.00293468 0.00905654 0.0499266 0.0171158 -0.0125532 -0.112276 0.727812 -0.0359564 0.0155146 0.0503407 0.00210222 -0.0295162 0.0275633 -0.000422102 0.0439335 -0.00618649 -0.0144371 -0.125851 -0.00827452 0.0239256 0.0470902 0.00170032 0.0407771 -0.0320657 0.0109965 0.0216665 -0.00118403 0.0203355 -0.00156035 0.0193313 0.0204543 -0.0125788 -0.0470621 -0.0179733 -0.016284 -0.00203689 0.00641103 -0.0324191 -0.0264535 -0.0029257 -0.0566087 -0.00568454 -0.0525446 -0.00477166 0.111294 -0.131083 0.0397885 -0.0623333 0.177303 0.788066 -0.0384165 -0.0245517 0.0521661 0.0412157 0.0275432 0.0586199 0.0924662 0.186973 0.00516297 0.0285175 0.0149151 0.00589137 -0.00126078 0.0361501 0.0102611 0.0300764 -0.0458052 0.0380667 0.0130404 0.0195864 -0.0142275 0.0223421 -0.0436695 -0.00105621 -0.0131342 0.0241601 -0.00102236 0.000367072 0.0173633 0.0324681 0.0475937 0.0389832 0.0246702 0.0297818 0.0190711 0.0171561 -0.0558208 -0.160374 0.0344416 0.0112068 0.109062 -0.0371384 0.849029 -0.0271543 0.0961177 -0.0439217 -0.0204244 -0.0333958 -0.15033 -0.485729 -0.0055923 0.0883392 0.00797975 0.0305036 0.0142423 0.00716532 -0.00780348 0.032781 0.00786245 0.0225265 -0.00417947 0.0279749 -0.00126494 0.0086737 -0.0149028 0.0463006 -0.0118171 0.0425596 0.0118889 0.044456 0.00880625 0.0021755 0.0134481 -0.000533012 -0.0140362 -0.0281892 -0.00936927 0.0121699 0.0183145 0.0514225 0.0364247 -0.0426539 0.239807 0.0734107 0.248836 0.846579 -0.00899235 0.150195 0.0284284 0.0621611 -0.0795645 0.195225 0.0210241 0.0794488 0.00884592 0.0373927 0.0194366 -0.00176343 0.00666767 -0.00303096 0.004538 0.000537576 -0.0506765 0.00918289 0.00673194 0.0241713 0.00723773 -0.0109342 -0.000561094 -0.00385237 0.00399092 -0.00724682 0.00118538 -0.016861 -0.00736558 0.0189346 -0.0191979 -0.00422524 -0.0333491 -0.0316627 -0.0574309 0.0886921 -0.111416 -0.0160405 -0.0863794 0.0143775 0.0302454 0.104549 0.92503 0.0352065 0.180635 0.0881382 0.116818 -0.50924 0.00116404 0.0705847 -0.0361768 0.100386 0.0108517 0.0471519 -0.0152666 0.048786 0.0112347 0.04634 -0.00830548 -0.0186452 0.0141612 0.0279609 -0.00339409 0.0808312 0.0348886 0.0244752 0.0201653 0.0184252 0.0270385 0.0258467 0.049588 0.0288951 0.0490635 0.00511913 0.0250953 -0.0366276 0.0357754 0.0914445 0.274334 -0.115398 -0.047101 -0.0707598 0.0389522 -0.0758943 0.0918639 0.750093 -0.00118164 0.07596 -0.0234521 0.447177 -0.0284877 -0.0861817 -0.0371937 0.025072 0.0136884 -0.0185278 -0.0132152 -0.0199378 -0.0125968 -0.00145372 -0.0392212 0.027216 -0.049492 0.039907 0.018895 0.00634058 -0.0543716 0.0147539 0.000396409 0.0167531 0.00375358 -0.00456643 -0.0199614 0.00356883 -0.00850965 -0.00395796 -0.00825377 -0.000153551 -0.0976871 0.0635357 -0.0022284 0.107157 -0.115417 -0.11783 -0.0432176 0.115559 -0.157015 0.363244 0.712435 0.174346 0.0363472 -0.328943 0.0316024 0.0682857 0.026179 -0.0251712 -0.00417196 -0.00748738 0.022694 -0.0394184 -0.0055237 -0.0413672 0.0313345 -0.04561 0.0106272 -0.0708821 0.0335976 -0.0217022 0.00635451 0.00609471 0.0189621 0.0136013 -0.0257888 -0.00742446 -0.00525767 0.0379148 -0.0148313 0.000893213 -0.0327328 -0.0197023 0.0198078 -0.00996774 -0.00555176 -0.0546576 0.101304 -0.120499 0.0489651 -0.174634 0.290965 -0.222688 0.323714 0.687052 0.154734 0.0659839 0.0063077 0.0395873 0.0126096 0.0674869 0.093851 0.00978619 0.0313908 0.0243654 0.0668357 0.00895015 -0.0239089 -0.00139767 0.0175948 0.0473366 -0.0100756 0.0349711 -0.0363463 -0.00853042 -0.00951277 0.00149798 -0.0393358 -0.00586019 -0.0544726 -0.00508804 -0.0102429 0.0153109 0.0189415 -2.53443e-07 -0.101095 0.0878339 0.153537 0.0713523 -0.0225944 0.179614 0.00502162 -0.00241609 -0.0908113 0.0362939 0.118464 0.331659 0.932748 0.285938 0.00891701 0.0110654 -0.00452139 0.000304531 0.00183833 -0.000274779 0.00015235 -0.00383741 -0.000271672 -0.00201138 0.00229644 -0.00338887 0.00710758 -0.000492935 0.00335718 -0.0181461 0.00323888 -0.00222604 -0.00130139 -0.000102835 0.00451868 -0.0042657 0.000523849 -0.00725525 0.00487833 0.000141494 0.00845998 -0.00287465 0.00500331 -0.0152184 0.00984011 -0.00308334 -0.000188093 0.000665798 0.000607867 0.00204608 0.0162572 -0.0173008 0.0163466 -0.0137296 0.00137525 0.916119 -0.00184625 0.00792553 0.0590917 -0.026267 0.0134308 -0.03642 -0.00447459 -0.000793535 0.00176658 -0.015755 -0.0252508 -0.0137881 -0.00288836 -0.00361498 -0.0609246 0.0447031 -0.0229048 0.00125086 -0.00966803 -0.0274198 -0.0111845 0.0491182 -0.0517558 0.0305942 -0.0344886 0.0241621 -0.0373187 0.00635939 -0.0575049 0.0934601 -0.114085 0.137305 -0.210234 0.14006 -0.0604519 0.0115214 -0.0249518 0.0236466 0.0116947 -0.00163913 -0.0791789 0.352834 1.12183 -0.0308752 0.00174675 0.0243921 0.0212996 0.0220011 0.0216085 0.00564518 0.00902341 0.0232738 0.0155737 0.0108674 0.0132674 0.00794388 0.00999859 -0.00578116 0.000233391 0.00380136 -0.00392285 0.0131983 0.00103595 0.0100379 0.0110727 -0.000423669 -0.00370841 -0.00077816 -0.00265347 -0.00744102 0.0375975 -0.0342474 -0.0182895 -0.000362566 0.0361475 -0.0283379 0.00308919 0.013929 0.0212305 0.0144484 0.0446712 0.0162318 0.0139335 0.116357 0.015181 1.1312 0.267043 0.0704614 -0.00523914 0.04839 -0.0187508 0.00910993 0.0360531 -0.037057 0.0389007 -0.0149776 -0.00904903 0.0228707 -0.0185276 -0.103224 0.0194533 -0.0393242 -0.0593551 -0.0851965 -0.0466657 -0.00281953 -0.0400127 0.0102911 -0.0265663 0.0245231 0.0330309 0.0580094 -0.129523 0.125934 -0.196597 0.234257 -0.112695 0.232543 0.0117865 0.149675 -0.0330871 0.155551 -0.129732 0.1358 -0.0599912 -0.581086 -0.104031 -0.00266619


==> figs/superVector.txt <==
0.937657 -0.154023 0.0630038 -0.0356914 0.0901978 -0.298002 0.0199234 -0.262922 0.162295 -0.124477 -0.03403 -0.127793 0.0205451 -0.00558181 -0.00825462 0.0198033 0.0332688 -0.00192246 0.00609329 -0.0374041 0.0133395 -0.0303338 0.027438 -0.00553591 0.0310169 0.0153759 -0.0328926 -0.0263625 0.0403668 -0.00480491 0.0505531 -0.157788 0.0589922 -0.189793 0.0933788 -0.119707 -0.0260913 -0.102461 0.0481711 0.0250017 0.0589498 0.103377 -0.146415 0.996955 -0.0377716 0.116409 -0.0648654 -0.0371488 -0.213679 -0.0519604 0.0535214 -0.107434 -0.0292877 -0.131916 -0.0104907 -0.0301232 -0.0524254 -0.0220488 -0.0221998 0.00579008 -0.0247669 -0.0648537 -0.0120878 -0.0263327 0.0047133 0.00580074 -0.0126067 -0.0270094 -0.0876467 -0.0162779 -0.0264261 0.0778874 -0.0941869 -0.031177 -0.145044 -0.0461322 0.0300462 -0.116159 -0.0528477 -0.130658 -0.00906542 -0.0234986 0.0348618 -0.0435117 -0.040209 -0.0841748 0.938716 -0.457077 -0.0101104 0.190893 -0.0364439 0.33141 -0.383204 0.185709 -0.0713431 0.172608 -0.0539045 0.00339322 0.0606506 0.0344893 -0.0141369 0.0129057 0.0756085 0.026267 0.105126 -0.0289533 0.0639165 -0.0202569 0.0361619 -0.0814036 -0.0264885 0.00907574 -0.0156187 -0.246426 0.0610031 0.0953358 -0.0572297 0.273982 -0.346918 0.218459 -0.123718 0.193405 -0.0196289 -0.021313 -0.035077 0.0331716 -0.202813 0.00699331 -0.176583 0.989072 -0.0528666 -0.0813237 0.103186 -0.149881 0.189705 -0.124505 0.0650742 -0.0302517 0.0704353 0.0420467 -0.0121522 0.0108111 0.051601 0.0373177 0.0335446 -0.0210697 -0.00919119 0.0397632 0.0311631 0.025576 0.0076051 0.0145565 -0.0589728 0.0409684 -0.0724265 0.0489961 -0.0491765 -0.00829163 0.114043 -0.147644 0.16793 -0.129413 0.120587 -0.0770418 0.0400497 0.0487467 -0.0282126 -0.205062 0.0563228 -0.0144441 -0.196564 -0.022013 0.896984 0.212696 -0.149412 0.173135 -0.0944178 -0.0129055 0.00675547 -0.110587 0.0363377 0.0205664 -0.0691103 0.055317 -0.0245471 0.00250467 -0.0654235 0.0518997 -0.112458 0.118914 -0.135985 0.0446689 -0.138977 -0.00845254 0.113973 -0.00667558 -0.0871414 0.0358652 -0.0274111 0.172465 -0.129829 0.138942 -0.0543057 -0.0389479 0.0543008 -0.121463 -0.04119 -0.0116252 -0.0219625 -0.171654 -0.167892 -0.0105539 -0.0766447 -0.158345 -0.0530705 0.96577 0.0250569 0.0513195 -0.0412874 0.0268544 -0.057019 0.161026 0.0449617 0.0261276 -0.0051028 0.0673741 0.0686941 0.0090795 -0.00870478 0.0128197 -0.0106447 0.0219903 -0.0130474 0.0141094 -0.0185076 0.0377048 -0.0217909 -0.0109722 -0.0105802 -0.111833 -0.00157224 -0.0245819 0.0201325 0.0313546 -0.03255 0.0436394 -0.0621646 0.17531 -0.0179145 0.049074 -0.0833202 -0.0946949 -0.243455 -0.149807 -0.12215 0.134611 -0.0742448 0.0193528 0.788638 -0.0542174 0.01671 0.190796 -0.0817037 -0.013967 0.0655504 0.00662717 -0.037655 -0.00784747 -0.0280213 0.0268433 -0.0210751 0.0113201 -0.025945 0.0298955 -0.0147142 -0.000329808 0.0318679 0.0814311 -0.0473926 -0.0910179 -0.0415132 0.0734 -0.0225919 -0.0368127 -0.0613011 -0.0494283 0.0350858 0.132698 -0.0367426 -0.0256505 0.0329464 -0.0299839 -0.0111909 -0.0823694 -0.103807 -0.157337 -0.0503028 -0.0777366 0.0633766 -0.209974 0.20548 0.837785 0.152683 -0.0880844 0.0855672 -0.0160186 -0.0479579 0.00731417 0.0470076 0.0296697 0.0390413 -0.0318788 0.0447242 -0.0654848 0.0724383 -0.0686 0.0622026 -0.0743788 0.0220506 -0.00430589 0.015873 -0.0207134 -0.0738733 -0.0176229 0.0554229 -0.103526 0.146283 -0.198299 0.174634 -0.147584 0.130988 -0.00873819 0.00246903 0.0431647 0.00821028 0.0511672 -0.0508199 0.169699 -0.149789 0.0446671 -0.087159 0.262545 -0.26056 0.33833 0.71088 0.167442 -0.0187643 0.111092 0.0218307 -0.0208816 -0.0919876 0.0220435 -0.138985 0.0676694 -0.0159827 -0.0597626 -0.0060335 -0.082065 0.0663084 -0.00782659 0.0198497 -0.0679098 -0.0721489 0.111301 -0.10029 0.013909 -0.0710424 0.233458 -0.22043 0.290338 -0.272318 0.212064 -0.0691785 0.144312 -0.000504521 -0.0218354 0.0299868 -0.0737282 -0.151927 0.0954222 -0.184367 0.0144538 -0.0712805 -0.0215518 0.119443 -0.14395 0.12577 1.0436 -0.0581028 0.113454 0.078518 0.0512968 -0.0188916 -0.0139128 -0.0850747 0.0737275 -0.0426129 0.0346749 -0.0678474 0.0175209 -0.00605987 0.0613397 0.000757257 0.0720912 -0.0983497 0.0636186 -0.18206 0.0555001 -0.0272003 -0.0624348 0.0775298 -0.125511 0.0442016 0.103373 -0.0429495 0.0413318 0.0454812 -0.0820404 -0.0217092 0.0647391 0.0881224 -0.093074 -0.000500918 -0.14712 -0.106957 -0.00830875 0.0460751 0.00888502 0.0235682 0.0064053 1.04086 0.00975052 0.105028 0.0203944 0.00736241 0.00112659 0.0430662 0.019963 0.0160742 0.0376143 -0.0606514 0.0523524 -0.0275989 0.0300365 0.0167217 0.0666043 0.0598467 -0.103412 0.0311567 -0.142986 -0.0244965 -0.0470029 0.0809863 -0.0589974 0.0942344 -0.0684223 0.0644294 -0.0770102 0.0360991 -0.0045689 -0.113456 -0.14607 -0.169137 -0.016845 -0.15095 0.0349834 -0.0143463 -0.0646055 -0.074772 -0.139752 0.0272639 0.0853266 0.196563 0.913655 0.0252773 0.0184057 0.0279196 -0.0324862 0.000447879 0.0381524 0.0162769 -0.0208424 0.00199835 0.0351657 0.0181717 0.0139637 0.0193546 -0.00900321 -0.0921987 -0.0236809 -0.0820503 0.0617305 -0.0751113 0.0282356 -0.0840907 -0.0453971 0.0134929 0.0581187 0.117405 -0.0554892 -0.00305231 -0.000760421 0.00279097 -0.0746772 -0.0407229 0.112442 -0.0840697 0.0187152 0.04111 0.0481302 -0.113854 -0.0136991 -0.157406 0.0828878 -0.00900048 0.05365 0.957945 -0.0598709 -0.0465817 -0.0414879 -0.0329603 -0.0161545 -0.125701 -0.0523926 -0.019732 0.056704 -0.0371811 -0.0328371 -0.0568316 -0.0252497 0.0125243 0.0148058 -0.0387465 -0.0199711 0.0800251 0.0220075 -0.0745336 -0.0114673 -0.125765 0.0699831 -0.0158517 0.0477065 -0.0419039 -0.0823943 -0.00589791 -0.0100028 0.00591213 0.0259609 0.0211862 0.0275855 0.0131553 -0.0266631 0.105389 -0.0321084 0.122723 -0.0473539 -0.0117204 -0.0551897 -0.00520802 1.04013 0.0411637 0.00753476 0.089272 0.0194535 -0.0763845 0.0187635 -0.0316441 0.0395657 0.0620055 -0.0276828 0.0379098 -0.011527 -0.0292484 0.0345963 -0.0296764 0.0541761 -0.030811 -0.0488184 0.0962014 -0.0955514 0.144311 -0.0843268 0.00773258 -0.0666811 0.0121253 0.0639761 -0.0167021 0.00570601 0.0132005 -0.0656154 0.0764946 -0.0478423 0.0473591 -0.0293383 -0.00194164 0.021383 -0.0237611 0.0717797 -0.0546847 -0.0252357 0.0528491 -0.00309649 0.960296 -0.0169421 0.00278738 0.0145633 -0.00244883 -0.0539672 -0.00758719 0.0405769 0.0156463 0.065214 -0.000844383 0.025686 -0.0187905 -0.0746805 0.0562157 -0.0483696 0.0539917 -0.0420976 -0.0301178 0.0119239 -0.0132852 0.0355775 -0.00569603 -0.0550367 0.0126745 -0.166582 -0.0167921 -0.00946119 0.0195641 -0.0270119 0.0171277 0.0230314 -0.0388788 0.0412768 -0.00866726 0.0295329 -0.014561 0.00413606 0.0681457 -0.0638626 0.010191 -0.0545093 -0.0689394 0.984925 -0.234624 0.0272689 0.00848147 0.0921115 0.00463751 -0.0230474 0.00927095 0.022487 0.0340284 -0.0228674 -0.0114421 -0.0156562 0.012914 0.0285225 -0.065926 0.0457623 -0.0619909 0.0809147 0.00168177 0.0263735 0.0940559 -0.048999 -0.0320749 -0.00501818 -0.0814443 0.0156267 0.0161271 -0.0395756 0.00287424 -0.00563925 0.069011 -0.146583 0.150292 -0.105857 0.170874 -0.0919604 -0.0169051 -0.00232018 0.0548518 -0.0167136 -0.0242641 -0.142375 0.965846 -0.0978785 0.0230497 0.0132527 0.074703 -0.0253216 0.0667789 -0.0442997 0.10696 0.0166543 0.0101839 -0.0452425 -0.0227817 0.0242019 0.0818999 -0.183511 0.204973 -0.172374 0.217771 -0.126125 -0.00858493 -0.00627924 0.0378974 -0.13634 -0.0243352 -0.0869872 0.0274361 -0.043314 0.116077 -0.0450876 0.0764827 -0.0268266 -0.0472043 0.0811939 -0.0555651 0.0139951 -0.0501545 0.0513968 -0.0307057 -0.12831 -0.0890771 -0.218683 0.00056744 0.779748 0.0558841 -0.185702 0.0849214 -0.117223 -0.00972234 -0.0147756 -0.0688496 7.97861e-05 0.105932 -0.0964133 0.19339 -0.118233 0.111749 -0.0218129 0.013124 0.0376241 -0.0249586 -0.0264634 -0.00271075 0.0163419 -0.0488644 -0.0393992 0.056278 0.0610634 0.0782157 0.0398174 -0.0292942 -0.0597339 -0.0346857 0.160224 -0.030464 0.0533184 -0.0886334 -0.036595 0.105896 0.0180286 0.00651259 -0.124592 -0.0521666 -0.0119078 -0.0319936 0.0124927 0.856129 0.0169254 0.0306732 0.0263238 0.0351661 -0.0158871 -0.00993833 0.00885752 0.0836597 0.0371464 0.00305986 0.0235368 -0.0349218 0.145281 -0.0454868 0.0548703 -0.045396 -0.027361 0.109219 0.0271089 0.0434914 0.0442862 0.0112247 -0.0363603 0.0673915 0.0201501 0.00977154 -0.0065481 0.0325728 0.0175437 0.0575028 -0.0474815 -0.0145063 -0.0651835 0.0247914 -0.00399405 0.087385 -0.120414 -0.0646691 -0.0830458 0.204003 -0.118906 0.124232 0.767149 -0.0329901 0.0787876 0.00579048 0.0636937 -0.0121743 0.0571665 0.0977216 -0.0351434 0.00113554 -0.035594 0.0178727 0.0406051 0.0680741 -0.0473735 0.0365992 -0.0554559 0.00972691 -0.00787368 0.0931263 -0.029008 -0.0564197 -0.0326183 0.0349141 -0.0495277 0.055787 -0.0455927 0.0600399 -0.0252615 0.0244958 -0.0013427 -0.0169084 0.00837546 -0.059622 -0.00466545 0.0531421 -0.0368661 -0.133453 0.0518659 -0.0276025 0.0387543 -0.0756035 0.110425 0.902364 0.0473736 0.00368937 -0.00186484 -0.0166195 0.0365331 0.0777103 -0.0414436 0.058918 -0.0406336 0.0520315 0.0011063 -0.0118832 0.00772082 -0.0387828 0.0134082 -0.075377 -0.0151035 0.0323233 0.0145837 -0.04668 -0.0301923 -0.0301537 -0.0441919 -0.0181518 -0.0325584 -0.0175807 -0.0363813 0.0429233 -0.0595866 0.0667246 -0.0727974 -0.011407 -0.121697 0.0160447 0.00682376 0.053457 -0.0455603 -0.0792569 0.0731079 0.0274021 0.00161705 0.119368 0.83076 0.0873343 0.0455829 0.0154669 0.0463986 -0.0988357 -0.0284888 -0.0525001 -0.071045 -0.0278064 -0.025233 -0.0115691 -0.0520035 0.0208444 -0.0724789 -0.00778192 -0.128051 -0.00631876 -0.133808 -0.0418744 -0.0484498 0.00971604 0.0105793 -0.0157657 -0.0299817 -0.0277687 0.11659 -0.0267699 0.0225248 -0.0247189 -0.00793877 0.0526961 -0.0799417 -0.0386807 0.0125452 0.0378158 0.0990659 -0.0233557 0.0139058 0.0448341 0.136556 -0.0541933 0.172837 0.833586 0.0511478 0.0696345 -0.0139242 0.0717056 -0.0386151 0.0178983 -0.0587905 -0.010728 0.0586532 -0.0306919 -0.0123516 0.0160573 -0.0404893 0.0928379 -0.108768 -0.00478643 0.0658843 -0.0406491 0.00902475 -0.109569 -0.0251446 -0.0628611 0.00764114 -0.0706076 -0.0795861 -0.018847 -0.0136813 -0.0245356 0.0176215 -0.0357394 0.051533 -0.0445636 0.0555549 -0.0405276 0.0426044 0.0255759 0.0224374 0.0351602 -0.0543777 0.0960834 -0.0524621 0.135848 0.834546 0.0275527 0.0209864 -0.085199 -0.0251533 -0.0423221 0.0265467 -0.0433763 -0.0844933 0.00175793 -0.0318265 -0.00775351 -0.00137982 -0.0440004 0.0636658 0.0102212 0.0374367 -0.00237987 -0.00694314 -0.0280637 0.126921 -0.0513259 0.106893 -0.0781487 0.132266 -0.0608164 0.120413 -0.0892526 0.0375702 -0.115568 0.0469167 -0.0504036 0.0255116 -0.0183625 0.00745847 -0.0506733 0.14789 -0.0323233 -0.0477067 0.00732254 -0.140335 0.0829268 0.0247461 0.938268 -0.0454874 -0.0110243 0.0848643 -0.0630049 0.05999 -0.0576672 0.0918846 -0.046047 0.140691 -0.10089 0.0828751 -0.13433 0.088242 0.031165 -0.0152907 0.108048 0.105563 -0.0352784 -0.141164 0.0318636 -0.0869918 0.0145806 -0.041372 -0.00859045 -0.124077 -0.0174256 0.0966046 0.0765062 0.105957 -0.00562526 -0.0544912 -0.0437476 -0.040731 -0.0128665 0.0102771 -0.0127654 -0.0776412 -0.0226143 -0.00245303 -0.0185151 -0.00505221 -0.0829188 0.968125 -0.0225007 -0.0577345 0.0197902 -0.0517831 0.0429841 -0.0351209 -0.0504116 -0.0925048 -0.0166885 0.0873359 0.0640275 0.076877 0.00395629 -0.0190117 -0.0286093 -0.0125757 -0.0181962 -0.0453109 0.0292333 -0.0377086 -0.0129614 0.063566 -0.0479129 0.0564252 -0.069074 0.0670407 -0.000174777 0.00439745 -0.0697892 -0.0602378 0.0133033 -0.050567 -0.0779997 -0.0367486 0.00134411 0.0224542 0.0135536 -0.0064167 -0.0284824 -0.0465838 -0.0185707 -0.0365948 0.992531 -0.0520095 -0.00684439 0.00104141 -0.0265974 -0.00917677 -0.0436712 -0.00529269 -0.0214296 0.0337934 0.0150867 0.00152339 -0.071118 -0.0459191 0.0162029 0.0298298 -0.0241007 -0.118318 -0.041712 -0.0365394 0.0310745 -0.0532765 0.149117 -0.0493905 0.0413974 -0.0119809 0.014141 -0.00771533 0.00936171 0.0287765 0.016975 0.0610724 0.0376923 -0.0401395 0.0291527 0.0111834 0.0143317 0.0636608 -0.0181397 0.010538 -0.0054123 -0.0278869 -0.00109706 0.811001 -0.0423867 -0.0736128 0.0781968 -0.131225 0.142338 -0.0950888 0.0914541 -0.0163467 0.0351056 -0.0248641 -0.0500693 0.0413523 -0.227575 -0.073621 -0.0249257 0.0905683 -0.0548458 0.0599567 -0.0381718 0.0185794 -0.0299393 0.0213143 -0.0356592 -0.0784801 0.00639767 -0.00567375 0.0130181 -0.0451603 -0.0219013 -0.0405066 -0.00169057 -0.0270588 -0.0420038 0.00103487 -0.0412017 -0.0332649 -0.0425753 -0.00416007 -0.0481422 0.036717 -0.0675342 0.00475297 0.916258 0.00785691 -0.0813757 0.0187663 -0.00909604 0.0138027 -0.0352714 -0.0306665 -0.0145226 -0.0291418 -0.0142162 0.0427831 0.0369339 0.0554189 -0.0210631 -0.107314 -0.0253964 -0.142092 -0.0334092 0.0118709 -0.0551494 -0.00991106 0.0352896 0.00897405 -0.0621234 -0.0068374 -0.0140309 -0.0152613 0.0593876 -0.0714761 -0.0262913 -0.0605167 -0.0249379 0.0368037 -0.044585 0.0101658 -0.0599947 -0.0292796 0.00935063 -0.00526409 0.0375114 -0.125824 -0.0110804 0.880391 -0.051147 0.0176017 -0.0154567 -0.0148549 0.112895 -0.0583151 -0.0232454 -0.00830477 -0.0580628 -0.0922651 -0.0859267 -0.0913634 -0.0812737 -0.0642618 -0.0386337 -0.0167477 -0.0251006 -0.108383 -0.00906671 -0.0797028 0.0559764 0.00771208 -0.0386297 -0.0469812 0.0759291 -0.0209771 0.0287019 -0.0584538 0.0255191 -0.0109551 0.0621439 -0.100562 0.107511 -0.128257 0.0967303 -0.0867929 0.101931 0.0133822 -0.13453 -0.049125 -0.078309 -0.0377964 0.921659 -0.0575775 -0.0644235 0.00534242 -0.0292556 0.0579154 -0.0319181 -0.019267 0.070325 0.000165582 -0.0313797 -0.0463738 -0.0756461 0.0876052 -0.0354362 0.0812482 -0.0796914 0.0421944 -0.18787 0.153949 -0.17595 0.0895942 0.0033325 -0.00359641 -0.0270594 -0.00717465 0.00893892 -0.0818113 -0.0697322 0.0280387 0.0127037 0.02311 -0.0435769 0.00836084 -0.00331191 0.0102622 -0.00599796 -0.0306928 -0.117563 0.00573175 -0.0389374 0.0767537 -0.0518884 1.00323 -0.209381 0.220605 -0.193303 0.156696 0.0106502 -0.00903857 0.00846151 -0.0619756 0.102242 0.100437 -0.0420754 0.0605565 -0.0261839 0.0796042 -0.0826292 0.0738026 -0.141832 0.0391926 -0.0533719 -0.0359639 -0.0168554 0.0640858 -0.0380794 -0.0282405 0.00566431 -0.00607063 0.0278792 -0.00809923 -0.0569804 0.00223606 -0.075121 0.00535415 -0.0849532 0.050041 -0.0518762 -0.0185484 -0.0611248 0.0630408 -0.00787995 0.146376 -0.114213 0.181067 0.752318 0.0770413 -0.0136085 0.00650099 0.00471424 0.0789625 -0.00631642 -0.00367633 0.0561474 0.0583702 -0.0066935 -0.0512554 0.0951744 0.0523675 0.0065858 0.0119297 -0.094079 0.023688 -0.0353914 0.0919475 -0.0873674 -0.0306862 -0.0171415 0.0393311 -0.0760406 0.0077377 -0.0674686 0.0769367 -0.0453014 0.040331 0.00335156 0.0232043 -0.0230733 0.0476813 0.0306763 -0.0226655 -0.0412185 -0.114384 0.0946517 -0.0442646 0.0520645 -0.0221186 -0.0562055 0.988058 -0.0552694 0.181194 -0.10986 -0.028839 -0.00589335 -0.0469156 0.0406288 0.0695422 -0.011329 0.00218141 -0.0165568 0.00364433 0.00808334 -0.0352111 -0.000657441 0.0183238 -0.0781025 0.00594361 -0.00706353 -0.0575364 0.00939588 0.0920793 0.074199 0.0402106 0.0793349 0.0136777 0.0168443 0.0921127 0.00029058 0.11246 -0.0360107 0.0255334 -0.0100902 0.0388665 0.00622632 0.0330351 -0.0679286 0.0644781 -0.0528097 -0.0154871 -0.0182607 0.0494788 0.896482 0.0112494 0.0456479 -0.059801 0.0139481 0.0251297 -0.0472806 -0.00451937 0.0613088 -0.126937 0.0615882 -0.094195 0.0441663 -0.0650149 -0.017659 -0.0342979 0.0115356 -0.148631 0.0118243 0.0567316 0.00545415 -0.0561956 0.0166827 -0.0140561 0.0716092 -0.0594696 0.030964 -0.0539826 0.00524003 0.0142658 -0.0305542 0.00167646 -0.0417796 -0.0474992 0.0742919 -0.139496 0.15827 -0.141125 0.0586789 -0.0520543 0.0173671 -0.011285 0.0623041 0.781443 0.0229268 0.068134 -0.00577372 0.0647559 -0.00154067 -0.0798611 -0.0403464 -0.0732874 -0.00199502 -0.0687713 -0.0081072 -0.0399964 -0.0279945 0.0455202 -0.0629896 0.0353475 -0.109023 0.0393196 0.00692815 0.0408829 0.0154981 0.00938031 -0.0578665 0.0410033 0.020329 0.0300904 0.0781519 -0.0156104 0.0285612 0.0276973 -0.00332045 -0.0409382 0.0102154 -0.0709471 -0.0123869 -0.037395 0.0173336 -0.0113422 -0.0692225 0.0884392 -0.0828858 0.0810054 0.848012 0.051478 -0.00827898 -0.0379992 -0.00728312 -0.0289732 0.0209587 -0.0532596 0.0548376 -0.0385958 0.0603925 -0.0646549 -0.0211912 0.0143535 -0.0154411 0.0213091 -0.0400606 -0.0970783 0.0473043 -0.00736964 0.0323531 0.0406942 0.0506888 -0.00648006 -0.0169997 0.0436059 -0.0538391 0.0620264 -0.0402395 0.0337213 0.00305343 0.0143398 0.0340639 -0.0890491 0.0616908 -0.09428 0.131697 -0.139805 -0.016298 -0.0586643 -0.0103858 0.0193756 0.00207464 0.835585 0.00889159 0.0138537 -0.083012 -0.0364533 -0.0780301 0.0719876 -0.0938803 0.0675302 -0.145998 0.090694 -0.100731 0.0777001 -0.118483 0.0568663 -0.0284378 0.066541 -0.00977591 0.0593471 0.0329473 0.0375891 -0.00317678 -0.00718197 0.0956453 0.0102002 0.0189104 -0.0387473 0.072415 0.0282134 0.0940341 0.0103457 -0.109692 0.0411103 -0.0653026 0.00600115 -0.123239 0.0601017 -0.0794971 0.0985578 -0.123184 0.0584393 -0.0195775 0.0478977 1.01971 0.0540097 -0.00277752 0.0164911 -0.0254141 -0.0222376 -0.0284302 0.0153027 -0.0588518 0.0117336 -0.0944347 -0.0153557 -0.0478554 -0.0153596 0.00990578 -0.0524207 -0.0376979 -0.00231339 -0.0872172 -0.0110515 -0.0584367 -0.033244 0.00938947 -0.0725995 0.0153523 -0.065759 -0.034796 -0.0507171 -0.0184098 -0.0143668 0.0132866 -0.011855 0.00565414 -0.0226065 -0.0703263 0.0386366 -0.102691 0.046097 -0.0766879 0.0293362 -0.0204697 -0.0278224 0.00147553 0.9901 -0.0111379 0.033753 0.0047378 0.073442 0.0536301 0.0592536 -0.0053589 -0.0921402 0.0727259 -0.0491027 0.105909 -0.0266974 0.0805637 0.0426811 -0.0172422 -0.0106318 -0.0400416 -0.00252347 0.0448845 0.0170854 -0.0369912 -0.0113139 -0.0489237 0.00653626 0.0149078 0.0267519 0.00269806 0.0232336 -0.033517 -0.00770491 0.0268849 -0.000814109 -0.0206531 -0.0921835 0.0507966 -0.0458212 0.0519897 -0.0328978 0.0726659 0.028267 0.0117643 0.0228886 1.00698 0.0460508 0.151827 0.0556469 0.140498 0.0754429 -0.021868 0.229553 -0.207375 0.310833 -0.305374 0.173883 -0.132808 0.0799256 -0.004896 -0.0188047 -0.0249539 0.0135129 -0.0735044 0.00981076 -0.0304189 0.0248446 0.00822166 0.0012371 -0.0467883 -0.0057549 -0.0360932 -0.0228442 0.070247 0.0768653 0.0747369 0.0778258 0.00783738 0.169885 -0.187251 0.292145 -0.28804 0.207342 -0.140611 0.11626 0.020084 -0.0397431 0.133428 1.20935
0.148024 1.00107 -0.0455343 0.0657341 0.00867381 0.112226 -0.105164 0.0561297 -0.146408 -0.019797 -0.0661741 -0.016109 0.0540479 -0.0585633 -0.00121128 -0.00995329 -0.0143511 0.0310401 0.00623029 -0.00641328 -0.0169114 0.00498301 0.0014222 0.00554125 -0.0121904 0.000307157 -0.0448263 0.125625 -0.0920902 0.0647026 -0.120811 0.222671 -0.0623921 0.193959 -0.154133 -0.0551714 -0.134677 -0.066474 0.042365 -0.0216612 -0.00763815 0.0771788 -0.095635 -0.00822378 1.01067 -0.0514373 0.0381402 -0.0536533 0.00671186 -0.0869766 0.068346 0.03787 -0.00655086 0.00737017 -0.0270336 0.0609942 -0.0232146 0.0153367 0.010174 0.00456577 -0.000113535 -0.0176193 0.00211267 0.0273459 -0.00382024 -0.0208663 0.018464 -0.0770707 0.0524578 0.00672689 0.0546195 -0.0768856 0.0384804 -0.125757 0.0889541 -0.0602866 0.211157 0.0332285 -0.0445293 -0.0099203 -0.0146306 0.113369 -0.0130496 0.0414384 -0.100032 0.012369 -0.0147419 0.83976 -0.418895 0.00725166 0.0279092 0.155719 -0.0167526 -0.0121151 0.0418225 0.200478 0.143569 0.157853 -0.0400572 0.00977958 -0.0318492 -0.0286935 -0.0348383 -0.0325783 0.0183108 -0.071095 0.00182188 0.0467863 0.0619259 0.0688987 -0.0134252 -0.021446 0.128544 -0.108331 -0.378839 0.0869925 -0.0177648 0.14247 -0.099779 -0.0794116 0.071933 0.234346 0.311462 0.766574 -0.0569292 -0.0701938 -0.310189 -0.147572 -0.0204358 -0.0530126 1.01397 -0.157055 0.0259193 -0.0987565 0.00129559 -0.0687731 0.0380859 -0.112558 0.114923 -0.118455 0.0284438 -0.0406619 0.0191321 -0.0194552 0.0698008 -0.00331156 0.028314 0.021019 0.00438755 -0.0114361 0.00565553 0.000546705 -0.100947 -0.069248 -0.0181345 0.0424317 0.141251 -0.0672242 0.0793167 -0.0959783 -0.169439 -0.060443 -0.112106 -0.136845 0.0868754 -0.0602764 0.0153659 0.0402673 -0.290498 0.107266 -0.110693 -0.00311384 0.162479 1.0634 -0.0873402 0.0115192 0.171851 0.0632796 0.100563 0.122905 -0.0714909 -0.0348715 0.0818277 0.0325079 0.0529764 -0.0379265 0.0776498 0.0475409 0.0354906 0.0626696 0.0414161 -0.0435987 -0.00503091 0.00136011 -0.167588 0.378278 -0.00977996 0.137616 0.242861 0.333559 -0.0571826 0.0376028 0.148668 0.170596 0.150168 0.144313 -0.0761571 -0.186884 0.0355605 -0.0719018 -0.056101 -0.350301 -0.0364971 -0.114035 -0.229495 0.00435899 1.02223 -0.107489 -0.0070897 -0.25284 -0.0421057 -0.0513887 0.17969 -0.0069863 0.0107015 0.0369484 -0.0346892 0.0191924 -0.00848375 0.0353974 0.00669566 0.0134486 -0.0138444 0.0125121 -0.056088 0.0124227 0.16522 -0.404431 0.105409 -0.111429 -0.492012 -0.0806275 0.124385 -0.119703 -0.0314589 -0.432426 -0.209912 -0.0942298 0.106417 0.539414 0.0534056 -0.196669 -0.140778 -0.36521 -0.118688 -0.273653 -0.0139486 -0.229569 0.211084 0.805153 -0.210308 -0.0185437 -0.151656 -0.0227033 0.00583514 -0.12545 0.0265621 -0.0617252 -0.0227815 -0.0804555 -0.00287684 0.0109252 -0.0326423 -0.0304834 -0.0289883 -0.0283015 0.0183599 -0.00199597 0.23707 -0.302094 0.0463998 -0.240112 0.100557 -0.263322 0.255394 -0.0463155 -0.30026 0.0346504 -0.253656 -0.0920375 0.10251 -0.0715218 -0.0192563 0.0369143 0.055432 -0.201422 -0.281872 -0.114506 -0.0884301 -0.105364 -0.227588 0.0533034 0.823065 -0.0657289 0.175154 -0.0428134 0.181094 -0.0495944 0.0461282 0.0474705 0.0101714 0.0254141 -0.00333985 0.0233844 -0.0195091 0.0697548 0.0188628 0.0401433 -0.0151617 0.0134704 -0.0890644 -0.175131 -0.187729 -0.288603 0.0518085 -0.216124 -0.190249 -0.0523393 -0.411177 0.123998 0.0670648 0.115711 0.276434 -0.747186 0.00309211 -0.0402502 -0.474031 0.0139948 0.0789769 -0.174009 -0.140831 -0.113811 0.0968182 -0.171482 0.304823 0.807302 0.0331555 0.15508 -0.0148413 -0.0301515 -0.00933438 0.0107553 0.0324746 -0.0273036 0.000161747 -0.0253775 -0.0190601 -0.0253102 -0.0865257 0.0996561 0.0182699 0.0671501 0.0994696 -0.0954699 0.137099 -0.0733304 -0.113811 -0.13839 0.0861033 -0.155545 0.348697 -0.196921 0.243633 0.0273604 0.269327 -0.574675 0.0735798 -0.0578053 0.0765334 -0.186746 -0.0409282 -0.245266 -0.0910472 -0.109031 0.00275036 -0.0398347 -0.234106 0.231857 1.05613 -0.196503 0.129618 -0.0549376 -0.0255511 -0.129179 -0.0613124 -0.0990546 -0.0574946 -0.130823 -0.0998272 -0.149739 -0.0731888 -0.0651652 0.0227272 0.0261938 0.0927979 -0.163293 -0.191344 -0.298514 0.00578396 0.0394753 0.112096 -0.254478 -0.0528768 0.0610284 0.323355 -0.257683 0.110659 0.132119 -0.0532546 0.0454935 0.0377815 0.092421 0.0839838 0.0787782 0.10534 -0.118238 0.0900243 -0.0704994 0.0204157 -0.241841 0.221496 1.08102 -0.106468 -0.00399068 -0.0249835 -0.00383381 -0.0212597 0.0361669 -0.0130103 0.0116977 -0.00334953 0.031084 0.00630973 0.00153685 -0.0343212 0.0612987 0.0480235 0.0528593 0.0577825 0.0353572 0.119177 -0.226388 0.199505 -0.320018 -0.125986 -0.308687 0.12791 0.153711 -0.324071 0.276917 0.0165979 -0.00960991 -0.055491 -0.00972838 0.0710683 -0.0452653 0.129157 0.05278 -0.202897 0.0515988 -0.209694 0.241229 -0.159482 0.42615 0.791959 -0.113696 0.00575303 -0.0287932 -0.00899728 -0.0533367 0.0351288 -0.0313988 -0.00626988 -0.00527687 0.012633 -0.0122085 -0.0220417 -0.0166642 0.0553785 -0.167395 0.260455 0.0174172 0.301749 -0.130194 -0.115436 -0.0711144 -0.0596942 0.192079 0.036615 0.255966 -0.0187833 -0.234187 -0.0385831 0.0706369 -0.00599795 -0.0584658 0.0737295 -0.0120729 0.0493633 -0.0378074 -0.0305497 -0.0760754 0.0361758 -0.0614665 0.18004 0.0717854 0.0399874 0.800355 0.0213757 0.0313389 0.0161519 0.019523 0.00126061 0.0198315 -0.016631 -0.00443476 0.0586989 -0.0372514 0.0220268 -0.067299 -0.189037 -0.0124642 0.207884 -0.0432428 0.145521 -0.0730483 -0.0487188 -0.171209 0.00731276 -0.145787 0.0801624 0.218304 0.108362 -0.50421 -0.0118006 0.100053 0.0243134 0.0501448 0.00764105 0.0503207 0.0304262 0.0280985 0.0608415 -0.00506968 -0.00140208 0.0210496 0.0562948 0.0469141 -0.024132 0.00156525 0.957745 -0.051694 0.0329284 0.0475533 0.00210733 -0.088164 -0.0335741 -0.0464535 0.0109999 -0.0217563 -0.0311957 -0.0350178 -0.0865758 0.148054 -0.0392273 0.0767147 0.0681966 0.0878481 0.0769556 -0.0579187 0.0137516 -0.0341742 0.166438 0.145204 0.00841724 0.314059 0.0668441 0.0884939 -0.0150849 0.00354506 0.0141849 -0.0244371 -0.0147289 0.0159831 -0.0157057 -0.00558605 -0.0157186 -0.0237372 -0.000633491 0.0528524 0.0281754 0.0476003 -0.0219062 0.975456 -0.0463729 0.020739 -0.0489702 -0.0544827 -0.0873393 0.0212678 0.0147986 0.00403511 -0.0182403 -0.018961 -0.107554 -0.0848206 0.0707882 -0.113876 0.0100822 0.0209572 -0.0436475 -0.0772596 -0.0760088 0.0342158 0.00159167 0.0775026 0.0473594 0.694704 -0.136103 -0.0617618 0.0541937 0.0240241 -0.00540988 0.0365462 0.0466055 0.0252183 0.00941778 -0.00683562 0.0349691 -0.0122613 0.0544985 -0.0712822 0.0474722 0.0624087 -0.0637498 -0.00774899 0.88813 -0.310828 0.00941568 0.0438438 0.0593414 -0.0224119 -0.0223321 -0.00211348 0.0922336 -0.057677 -0.100344 -0.106837 -0.11037 0.0407442 0.029153 -0.157167 -0.042069 -0.085134 0.0422047 -0.112771 0.216469 -0.170433 0.276809 -0.319217 0.0014059 -0.271566 -0.0137872 0.00770605 -0.0100888 0.0355278 0.00802386 0.00869016 0.000157118 -0.00652875 -0.0579138 0.0321248 -0.0431693 -0.00155537 0.0158718 6.68719e-05 -0.0582601 -0.0769128 -0.067694 0.870319 -0.0897062 -0.00855809 0.00336116 0.0676764 -0.00429098 0.0419693 -0.0231725 0.0221957 -0.0784662 0.0873137 -0.121546 0.182738 0.0102823 0.184945 -0.0236825 0.00971753 -0.0535941 -0.0868534 -0.0879373 -0.0698612 -0.0175276 -0.20278 -0.129059 0.197496 -0.0486036 -0.0925153 -0.0677739 0.0116367 -0.111603 0.0229449 -0.150776 0.0363548 -0.0510274 0.0502905 0.0137013 0.0939016 -0.0883178 -0.109168 -0.123508 -0.107794 -0.210871 0.0474963 0.78505 -0.0439214 -0.0249958 0.0276015 -0.0462387 0.0813668 0.0803617 0.075609 0.152716 0.0721614 -0.0331254 0.244763 -0.24591 0.173306 -0.0850457 0.101469 0.13371 0.0927255 0.0186476 0.219999 -0.171323 -0.71277 -0.101856 0.1051 0.0125773 -0.00486953 0.00881764 -0.0308713 0.0441736 -0.0242012 0.0517244 -0.102768 0.0597266 -0.0281904 0.0472195 0.0300894 0.0348063 -0.0776571 -0.218491 -0.0166824 -0.0683773 -0.0534935 0.0560218 0.894102 0.0114757 0.0976147 -0.0126573 0.0967612 -0.106249 0.0195998 -0.0985354 -0.0467108 0.0685066 -0.0882361 0.255345 -0.136884 0.101729 -0.245824 -0.103723 -0.0119276 -0.0777126 0.0359099 -0.0796905 0.533513 0.00631486 0.178051 0.030804 0.0812935 -0.00688613 0.030295 -0.00101256 0.132386 0.00602891 0.0351879 -0.00495075 0.124892 -0.0425311 0.0693828 -0.0178699 0.0211008 -0.149475 -0.148151 -0.0723322 0.151509 -0.00840004 0.168107 0.775522 -0.112375 0.146218 0.0423593 0.0864761 -0.0421733 -0.0436619 0.412726 -0.0952009 0.103167 -0.184502 0.462376 0.166432 0.297716 -0.109295 0.182215 -0.369093 0.201949 -0.438371 0.678118 -0.0501586 -0.0541223 -0.104891 -0.0608743 -0.118652 -0.0238062 -0.140372 -0.0387078 -0.0701124 -0.0033451 0.0202429 -0.0754376 0.0721298 -0.106728 -0.0272261 0.0920699 -0.0334925 -0.175893 -0.00122203 -0.0315767 0.0864399 -0.136344 0.158456 0.980707 -0.102234 0.10638 -0.158111 0.0296976 0.254028 0.196082 -0.137659 0.0476445 -0.198708 -0.0567046 0.110351 -0.0417989 0.302941 -0.0487699 0.377936 -0.131872 0.045865 0.0841325 0.056466 -0.224364 -0.0164888 0.0013067 0.0153967 -0.0574582 -0.0224959 -0.0444641 0.023385 0.0484802 -0.0509677 0.0101096 -0.0569284 0.0461924 0.121188 0.121147 0.0292568 0.0724823 -0.194424 -0.128083 -0.0953739 0.0694748 -0.0711366 0.217183 0.848127 -0.0179576 0.0431537 -0.121998 -0.0385122 -0.180788 0.151522 -0.213308 -0.131206 -0.183677 -0.0801111 0.100078 -0.226719 -0.0462064 0.0341247 0.0480114 0.272162 1.01604 -0.184863 0.0494518 -0.0711399 0.00599439 -0.0989826 0.0318359 -0.0477471 0.00091892 -0.0520092 -0.0307837 -0.0523042 0.11701 -0.0407441 0.0441324 0.108558 0.0517045 0.0711219 0.120436 0.109986 -0.0780148 0.00165433 0.114739 0.241007 -0.191062 0.323108 0.759611 0.0342152 0.126852 0.0896061 0.109951 -0.429969 0.08758 -0.284304 -0.130758 -0.484421 -0.0811387 -0.3794 0.264912 -0.404787 0.108238 -0.0688968 1.392 0.0684135 -0.314981 0.000201639 -0.0958032 0.0100562 -0.143714 -0.0286354 -0.126191 0.0415607 -0.05344 -0.0707918 -0.148252 -0.172285 -0.187166 -0.0455738 -0.0155656 0.00209116 -0.0109165 0.0750064 0.0325116 0.0135605 -0.0857973 0.0527943 0.0919501 -0.127971 0.110355 0.798135 0.00578582 0.0117143 -0.250932 0.00135021 -0.149593 0.126913 -0.299353 -0.0560036 -0.091502 0.00760501 -0.0629641 -0.209445 -0.413917 -0.0585803 -0.475318 0.0402582 0.168118 0.0107489 0.00213383 -0.0088775 0.0112097 0.00845615 -0.00730852 0.0800823 0.0147491 0.0116108 -0.0981444 -0.0634417 0.00424806 -0.125141 0.0783329 0.0404494 0.0104283 -0.0364665 -0.0150122 0.0978716 -0.119429 0.0505136 -0.16521 0.11217 -0.200337 0.229422 0.874401 -0.0765518 -0.0866484 -0.378258 -0.0107245 -0.406582 -0.1106 -0.056186 -0.0418844 -0.017964 -0.255918 -0.307765 -0.163689 -0.265842 0.837226 -0.00722955 -0.219925 -0.053696 -0.0498292 -0.0623131 -0.0204538 -0.0648548 -0.0625604 -0.0124277 -0.000363454 -0.0244625 -0.0654065 0.000421038 0.0212844 0.0311341 0.12083 -0.0411997 -0.0239361 -0.0188646 -0.0163497 0.0352117 -0.0205652 -0.0163555 -0.0263128 -0.0125927 0.0133715 -0.0214956 0.00387188 1.06505 -0.0523885 -0.0788004 -0.00234239 -0.00587485 -0.0360236 -0.00518742 0.0122025 -0.0434002 -0.002262 -0.0469129 0.0225713 -0.0946574 0.061714 -0.0156865 -0.0119128 0.0100112 -0.0325926 -0.014001 -0.0160433 -0.0103742 -0.0330491 -0.0112622 -0.0180822 -0.00748827 0.00465518 0.0172415 -0.00391004 0.0185155 -0.0269356 -0.0112397 -0.00196047 0.000265669 -0.0138327 0.00673521 -0.00625537 0.017128 0.00389137 0.00950263 -0.0129325 -0.0153649 -0.0116068 -0.0212454 0.951568 -0.0481958 0.0403987 0.0540526 -0.023079 -0.0410343 -0.0483834 -0.0271077 0.0496769 0.0354084 0.0299354 0.000477468 -0.207873 -0.00752794 0.0525785 -0.0153353 0.0085723 -0.035806 0.0100274 0.017363 0.00865074 -0.00997814 -0.013945 0.000428384 0.0119848 0.0251932 -0.00777191 0.00294346 0.0057279 0.00782362 -0.0066521 0.00968221 -0.00727375 -0.00783082 0.0133341 0.000328279 0.0118912 -0.000275229 0.0149871 0.00965871 0.0101554 -0.0506744 0.0418111 0.88839 0.021396 0.0263692 0.0605121 -0.0864514 -0.0701008 -0.00678555 -0.00483009 0.0309245 -0.00997035 -0.00903555 -0.176534 0.0057889 -0.103023 -0.00627148 0.0078549 0.0174283 -0.00488608 -0.0277736 0.0235176 -0.00369793 0.0470852 0.0212793 -0.0152834 -0.0396333 0.00576198 -0.0301115 -0.00722333 -0.0134827 0.0163938 -0.0166754 -0.00144631 -0.0193655 -0.00602803 -0.00070792 0.00146035 -0.0155093 -0.00209138 -0.00866677 0.00463443 0.0391743 -0.0820666 -0.00288625 0.913335 -0.271421 0.0167065 0.0134625 0.0991756 0.0881838 -0.0224018 -0.00175856 0.052159 -0.089678 -0.408458 0.0229358 -0.0136194 -0.0399342 -0.0150681 -0.00400096 -0.0173395 -0.0222815 -0.0192485 0.000529433 0.000277712 -0.00975149 0.0133734 0.0128493 -0.0341913 -0.00724872 -0.00294248 0.00321744 0.00614812 -0.0208475 0.00279504 -0.0261637 0.0107305 -0.0203999 -0.00378126 0.0105322 -0.0105964 -0.00417149 -0.0136032 0.0449203 -0.0485515 -0.0679781 -0.0767358 0.840726 -0.0824536 0.00695629 0.00455635 0.0180278 0.0494573 0.105308 0.0047819 0.0760378 -0.0235846 -0.00989901 -0.105542 -0.0289447 -0.0299048 -0.027658 -0.0125593 -0.004953 -0.0427286 -0.0363713 0.00430015 -0.00950254 -0.000461489 0.010588 0.00980412 -0.027938 0.0471888 -0.0124306 0.00447253 -0.0260858 0.0122564 -0.011115 0.00427301 -0.00942441 -0.0169208 -0.0282587 0.00384 -0.00965815 0.0164831 0.04039 -0.262724 -0.0949562 -0.180292 0.0362944 0.701072 -0.118648 0.0256131 0.0404515 -0.0397582 0.00937889 0.0017002 0.0541751 0.201031 -0.0140504 -0.123394 -0.0458021 0.0111347 -0.0080322 0.0133702 -0.011681 0.0299508 -0.0629414 0.0362908 0.031757 0.0441007 0.00885528 0.0350046 -0.0483954 -0.000745228 0.00201502 0.0179376 -0.0120945 0.00189761 0.00602114 0.0124554 -0.0015886 -0.00733695 -0.0162896 0.0194162 -0.0151781 0.018208 -0.0229328 -0.12384 -0.0792614 -0.0532397 -0.00398695 0.110177 0.75251 0.104421 0.120338 0.147964 0.144826 0.0349952 0.00821509 -0.156209 -0.0109767 0.00275407 -0.0273079 0.0380186 0.00334637 0.0240127 0.0158912 0.00969048 0.00282611 -0.0123091 -0.0258232 0.0352595 -0.0166712 0.0679604 0.00431879 0.0114885 -0.0145215 0.0244647 0.00402484 0.0442012 -0.00607753 -0.0151756 -0.0162213 -0.010366 0.02005 0.0171652 0.0260134 0.0162713 -0.00250612 0.0129113 -0.0820794 -0.0120742 0.13243 0.044775 0.167442 0.836597 -0.0902635 0.165844 0.00264511 0.177445 0.0149261 -0.0361513 0.0123536 -0.0175423 -0.00469278 0.0360113 0.0104396 0.0281436 -0.00509553 0.0378893 0.0197065 0.0384379 -0.0189449 -0.0167911 0.00986558 0.0079613 0.0431503 0.0559847 -0.0462768 -0.0286078 -0.00933082 -0.0213547 -0.0219074 -0.0225039 0.00194439 -0.0092867 -0.0428199 -0.0227363 -0.0348647 0.0110793 -0.00570303 0.0577386 -0.108567 0.094669 -0.114407 0.220129 -0.0485187 0.272856 0.989797 -0.110548 0.129814 -0.0919465 0.0464135 0.759707 0.00824544 0.0316611 -0.0278078 -0.018955 -0.0287738 -0.000431008 -0.00559366 0.00918186 -0.0449568 0.00516762 0.00878834 -0.0202452 -0.0111982 -0.0112463 -0.0364683 0.0178959 0.0189321 0.000783702 0.000397466 0.0103248 0.0174328 0.00396512 0.0211204 0.0139534 0.0135909 -0.0198277 -0.0280451 -0.0199331 -0.0389425 0.0213144 -0.00920716 -0.192973 -0.0375489 -0.0822846 -0.0549256 -0.0470474 0.177167 0.890684 -0.0124711 0.109575 -0.157968 0.296567 0.000208891 -0.193395 0.0146636 0.0151347 -0.00533555 0.0229609 -0.00730614 -0.00796822 -0.0138129 0.0196864 0.0119491 0.037353 -0.152008 0.0954373 -0.0128176 -0.0273206 0.0127558 0.051591 0.0255866 0.0641156 0.0244961 0.0547066 0.0260487 0.0452535 0.0371344 0.0257388 0.0288483 -0.0073815 -0.0277284 0.035047 0.142756 0.0641414 -0.0688489 -0.162131 -0.00827975 0.181875 -0.0949266 0.392464 0.631187 0.232441 0.0780703 0.113433 0.0331507 0.0280626 0.0158158 0.0102258 -0.00548802 0.0251569 0.00114539 0.0225105 0.0070107 0.0099379 0.0116014 0.0335379 0.0342928 -0.083194 -0.00318463 -0.00839014 0.0354952 0.0225826 0.0111219 -0.0014046 0.0119986 0.0401812 -0.00876716 0.0118382 -0.0347472 -0.00552428 -0.00657397 -0.0318955 0.032546 0.0933924 -0.0299999 0.0801565 0.0594253 0.0497838 -0.0510843 0.0784015 0.114122 0.0515082 0.218024 0.790137 0.0236346 -0.130879 -0.00662893 0.0215594 -0.0481335 -0.0257097 -0.0576728 0.000943635 -0.0363068 -0.00124959 -0.0417147 -0.0305941 0.00253214 -0.000177488 -0.0215919 0.00510526 -0.0779751 0.0583569 0.0121832 0.0398074 0.0194323 0.0535706 -0.0158639 0.0224034 -0.000426945 0.0303885 0.00281442 0.0216102 0.0208241 0.0307547 -0.0780427 0.0254073 -0.172548 -0.0612712 -0.0963499 0.126997 -0.24658 -0.0496162 -0.189286 0.148997 -0.187209 0.281995 0.716563 0.705229 0.0337004 -0.137512 0.00365067 0.00411126 0.00078522 0.00351182 0.00727018 0.00360431 0.00480395 0.00376853 -0.000425031 0.000687365 -0.00709783 0.00767695 0.000538053 -0.00563225 -0.00375252 0.000200162 -0.0072615 -0.00958993 -0.00652413 0.000928828 0.00150115 -0.00607638 -0.00409622 0.00118021 0.00122706 0.0151542 0.0186545 -0.0150298 -0.0234359 0.00380616 0.00306082 0.0142223 -0.0081952 0.0147574 -0.0138663 0.0151538 -0.0163843 0.017492 -0.00588829 1.03023 -0.00173755 -0.0158172 0.0630654 0.0226956 0.0209799 0.0455872 -0.00552214 0.0367232 0.0272396 0.0233041 0.0221749 -0.00233199 0.00416728 0.0110004 -0.0409072 0.0191593 -0.0331622 -0.077819 -0.0160154 -0.0738739 -0.0421004 -0.012147 -0.0467627 -0.00406432 -0.0856078 -0.0123036 -0.0261577 0.0198979 -0.0603637 0.194733 0.102882 0.189037 0.0224258 0.104066 0.147128 0.0719403 0.163618 -0.0416991 -0.0601914 0.00587781 -0.0714031 -0.0157664 1.06129 0.123662 0.0103883 0.0155783 0.00821807 0.0134846 0.00630729 0.0227368 0.00368704 0.0165624 -0.00134204 -0.00243282 0.00859603 0.0297563 -0.00465804 -0.00690437 -0.0208083 -0.0070752 -0.01552 0.000321042 -0.00339059 -0.0161302 0.00495787 -0.0153419 0.00795736 0.00385857 0.00315356 0.00933099 0.025191 -0.00950291 -0.0702977 -0.0164831 -0.0651107 -0.0114898 -0.0137774 -0.0223073 -0.0259647 -0.0274922 -0.0311637 0.0177724 -0.0161183 -0.0298058 -0.0157313 1.05603 0.118277 -0.0149302 -0.127582 -0.0503815 -0.0994677 -0.0179227 -0.106675 -0.031427 0.0848518 0.0396873 0.0161348 0.021273 -0.113521 -0.0551541 -0.00788609 0.00513501 0.00411592 -0.00736457 -0.0277259 -0.0273248 0.00924244 0.0143924 0.00431997 0.0191473 -0.021149 0.0179205 0.0258374 0.0761609 -0.00424495 0.0858135 0.165701 0.183003 -0.113052 0.0537336 0.176525 0.184612 0.0808666 0.0319634 -0.250047 0.46286 -0.0163115 0.174786 -0.12724 0.909294 -0.15731 -0.0257414 -0.0682935 -0.0035702 -0.178401 0.0199903 -0.0933043 0.0477333 -0.0558096 -0.0635085 -0.0193457 -0.0585813 0.00159017 -0.029979 0.0143063 0.0251982 0.0342492 -0.0519915 0.0118375 -0.0467623 0.0110691 -0.0298878 -0.00701014 -0.0514418 -0.023375 -0.22903 0.0806599 -0.126811 0.0554445 -0.205428 -0.128391 -0.0305336 -0.0441023 0.0557263 -0.0342217 -0.113028 -0.00484968 0.103043 0.00224574 -0.0021224 -0.157011 0.10415 1.07563 0.0267717 0.0752817 0.0181263 0.0840589 -0.0491712 0.123623 0.0380677 0.027995 0.0500337 0.023912 0.21724 -0.0461795 -0.0230826 -0.0414513 -0.0217512 -0.0362602 0.0326157 -0.0304117 0.0244379 -0.0250804 0.0486267 0.0323867 -0.010852 -0.00594654 -0.120894 0.216693 0.036769 0.175948 -0.085409 0.217598 -0.0939227 0.271849 -0.013217 0.190732 -0.00811685 0.144046 0.356857 -0.0415358 0.189527 0.171796 -0.0982956 -0.0583316 0.910431 -0.350147 0.121309 -0.0386338 0.152366 -0.0594821 0.016161 -0.0265159 0.116116 -0.0569744 0.00445018 -0.0455955 0.0402432 -0.0377073 -0.0198787 -0.069479 -0.00080301 -0.0674156 -0.0488369 -0.000451737 -0.0927392 0.0260971 -0.00215778 -0.0931326 0.34569 -0.241155 -0.130734 -0.368305 0.456115 0.0319764 0.283753 0.0100352 0.161756 -0.0979985 0.120655 -0.142899 -0.127252 -0.0915435 -0.222185 -0.47812 0.00662343 0.144964 -0.0776203 1.07457 -0.189527 0.163423 -0.0492834 0.137748 -0.164413 0.0857697 -0.142471 0.166015 -0.0694527 0.00335997 0.00907246 0.0176381 0.0435631 0.0318487 -0.00501003 0.028862 -0.0295496 0.0146352 -0.0329615 -0.0014203 0.0110766 0.0457022 -0.0207259 0.483629 0.0992773 0.403052 -0.202269 0.288951 -0.0557497 0.265828 -0.125884 0.244829 -0.0995902 0.28827 0.0860722 0.0494281 0.122311 0.196938 -0.122065 0.181351 -0.227296 0.225446 0.833248 0.256398 -0.172456 0.115085 -0.0837777 0.126917 0.0283813 0.00207207 0.13843 0.0742135 -0.0340192 0.0622901 -0.0199106 -0.0711857 0.00893632 -0.0259248 -0.00163838 0.0374104 0.0246495 0.0132853 0.0771459 -0.17697 0.278164 -0.145339 0.0739772 -0.0881078 0.0725554 0.104564 -0.201539 0.0316936 -0.11959 0.300596 0.0661432 0.044223 -0.0581713 -0.0125764 0.0561995 -0.024 -0.226209 -0.172802 0.0376451 -0.118339 -0.021486 0.789776 -0.160067 -0.0361165 -0.0235026 0.0364787 -0.179626 0.108284 0.0482159 0.0873582 -0.0959934 0.0669439 0.00741166 0.0645343 -0.0625758 -0.0122586 -0.075973 0.0499282 -0.0225393 0.0485195 -0.017101 0.237285 0.0175906 -0.275451 -0.00356611 -0.0428954 -0.189159 0.0460649 -0.371956 0.078699 -0.0859544 0.182968 -0.22059 0.209198 1.00593 0.0341939 -0.204744 -0.132884 -0.407806 -0.220826 -0.236453 0.145584 -0.261901 0.0424468 0.585838 -0.150072 -0.0703204 0.00813233 -0.149328 0.011054 -0.0762563 0.010201 -0.0238452 -0.0589255 0.0291762 -0.0106482 0.0470687 0.0159031 0.0444176 0.0526098 0.0705433 0.00902526 0.0219555 -0.109489 -0.351439 -0.309605 -0.215505 -0.0395345 -0.360557 -0.253604 -0.332209 -0.247217 -0.118436 -0.147176 -0.207067 -0.00692662 -0.813372 -0.0496189 -0.225879 -0.44452 -0.153961 -0.452377 -0.161173 -0.413396 0.0230683 -0.292273 0.209676 0.867615 -0.0320668 -0.0468396 0.0250433 -0.049447 0.118376 -0.131439 0.0158805 -0.113538 0.0186468 -0.121127 -0.040115 -0.0867426 -0.0212081 -0.0299985 0.0140216 -0.00049639 0.0473112 -0.187694 -0.0854493 -0.420509 -0.19813 -0.301499 0.109284 -0.216921 0.200844 0.0466752 -0.119555 -0.261944 -0.224618 -0.229928 0.394514 -0.0209207 -0.265613 -0.320221 -0.239842 -0.0480201 -0.234912 -0.0968788 -0.138325 0.0352251 -0.178846 0.237846 0.919386 -0.0431677 -0.0418339 -0.184283 -0.0435171 -0.000464521 -0.100139 0.00741496 -0.0788103 0.0353668 -0.00734759 -0.0476576 -0.042391 -0.0455596 0.0583738 -0.00477861 0.0571633 -0.165587 -0.255268 -0.39538 0.0304631 -0.0788079 0.11233 -0.0972435 0.173795 0.14209 0.292289 -0.194918 -0.179731 -0.487904 -0.565971 0.0265622 -0.0879543 -0.000999989 -0.224609 -0.203316 -0.109661 -0.105327 0.023796 -0.206121 0.106472 -0.255042 0.312983 0.863601 -0.154534 -0.0834279 -0.222279 0.0195336 -0.017629 -0.0908939 -0.0383596 -0.0634902 -0.0776439 -0.00509062 -0.0899892 0.0691518 -0.0223396 0.0159194 0.0105185 0.102047 -0.456358 -0.392587 -0.468872 0.15107 0.213294 -0.347697 0.10078 -0.212442 0.154333 -0.121475 -0.363131 -0.284027 -0.695775 -0.072178 -0.281321 0.0128395 0.108321 -0.0481909 0.175081 -0.0174792 -0.0488487 -0.00115156 0.0375824 0.160335 -0.0856309 0.232664 0.846608 -0.135781 0.27682 0.0825877 -0.014115 -0.0291809 -0.0290145 0.048197 0.0252139 0.00227208 0.00140186 0.0286983 0.127487 0.118272 0.108919 0.0919418 0.0578507 -0.100698 0.472747 -0.0663331 -0.0121233 -0.154308 0.215538 -0.0947649 0.0475163 -0.0124413 0.0896097 -0.12067 0.847295 -0.0843354 0.209547 0.183181 -0.252501 -0.107866 -0.0117852 0.0813638 0.0639096 -0.333141 -0.00850309 -0.180884 0.160722 -0.151407 0.120507 0.791684 -0.163274 0.0401118 -0.0390085 0.039129 -0.0481971 0.0930887 -0.0158602 0.123258 0.0110858 0.0547103 0.0203889 -0.0337128 0.0460262 0.238932 -0.508283 -0.536418 -0.0408098 -0.0970523 0.170474 -0.793629 0.0333266 -0.583552 0.163714 -0.642531 -0.167136 -0.563142 -0.769531 -0.0304707 -0.149414 0.131123 -0.122568 0.0811505 -0.0317129 0.132793 -0.0544802 -0.0185877 0.0813827 -0.0503343 0.0460811 -0.082365 0.0397092 -0.107379 0.747191 -0.0138752 -0.0832934 -0.0020824 -0.0243125 -0.0116438 0.00322259 -0.0111834 0.121374 -0.0147799 0.0728965 -0.0432583 0.0376984 -0.117167 -0.11733 -0.0673792 0.150895 0.251875 0.0237793 -0.164172 0.231805 -0.221951 0.108384 -0.228753 0.0980924 -0.116489 -0.3711 -0.031087 0.167477 0.00927603 0.0453846 0.043278 0.0172905 0.000854675 0.0282499 0.0358828 0.0330363 0.014993 0.00971104 -0.0243106 0.0208202 -0.00493586 0.00114915 1.02752 -0.0301209 0.021004 -0.012238 0.0448618 -0.0618557 0.0464509 -0.058417 0.0267509 -0.0508534 -0.00537852 -0.0317811 -0.0937241 0.0716297 0.139574 -0.0622166 0.153732 0.048494 0.0529186 0.0478657 -0.0269453 0.0547814 -0.00321603 0.0462773 -0.0952172 -0.080611 -0.00840915 0.0666365 -0.0387859 0.0623273 -0.00998594 0.0261391 0.0350739 0.0021446 0.00911456 0.0278846 -0.0218196 0.0129336 0.0128149 -0.0206556 0.0371559 0.0407271 0.107604 1.07832 0.0338014 0.0247316 0.0521155 0.0239806 0.0373855 0.0266795 0.0399717 0.00281959 0.0401893 0.0228651 0.106979 -0.111902 0.113488 -0.0810167 0.314241 -0.175465 0.196856 -0.149646 0.0879523 -0.136401 0.0745438 -0.142167 0.0458793 -0.00943322 -0.112815 0.168542 -0.0317516 -0.101113 -0.107939 -0.024649 -0.055622 -0.0274247 -0.0882622 -0.00429879 -0.01489 0.0466551 0.0267104 0.0187109 -0.0555409 -0.0355031 -0.196009 -0.00195097 0.930802 -0.209629 -0.00512389 -0.0216613 0.0229619 -0.0520513 -0.0300771 0.0404559 0.0414741 0.0429127 -0.153169 -0.149173 -0.186628 0.0668839 -0.142027 0.0349177 -0.265571 0.198426 -0.276278 0.40255 -0.177005 0.170909 -0.10732 0.0135677 0.083781 -0.347096 -0.0800412 0.11666 0.0363087 0.0437466 0.0285647 0.0706152 0.0634453 0.0426681 0.0126142 0.021859 -0.00981619 0.0399009 -0.0210158 0.0514071 -0.00398065 -0.158229 -0.191093 0.792471 -0.0891696 -0.0397996 -0.0298997 -0.0294682 -0.0804128 -0.0122331 -0.0489794 0.0429493 0.031419 0.00683478 0.270029 -0.00955204 0.355274 0.101762 0.132182 0.00180542 0.0430579 0.0244944 -0.0119282 0.0161391 -0.100274 0.214124 -0.235871 0.210184 -0.039504 0.056834 -0.062938 0.0317806 -0.0263711 0.0411324 -0.043431 0.0193168 -0.0272387 0.064952 -0.112893 -0.00719072 -0.0696121 0.063335 -0.143609 -0.116399 -0.225776 0.0545807 0.767958 -0.00639349 -0.198958 0.0668458 -0.0680733 0.102294 0.0269822 0.0730793 0.0647131 0.303247 -0.50377 0.300102 -0.42876 0.189638 -0.0960288 0.193129 -0.0729332 0.27706 -0.252242 0.0636596 -0.318278 -0.632977 -0.0587806 -0.148514 0.0842565 -0.146089 0.0369439 -0.0883029 -0.00144504 -0.0605129 0.0426751 -0.0322458 0.00381389 -0.0745331 -0.0776196 -0.0334471 -0.0299549 0.0514888 -0.15509 0.0184772 -0.0097055 -0.060633 0.0592479 0.946411 0.0403009 0.0267381 0.0140187 0.0185807 -0.032003 -0.0244729 -0.121899 -0.0833107 0.0688303 0.0386877 0.221456 -0.0124594 -0.101738 -0.196696 -0.272764 -0.169873 -0.201509 -0.0074628 0.0380092 1.20424 0.00557829 0.162921 0.0418972 0.14181 0.0705973 0.0944125 0.0514857 0.113026 0.0844955 0.0904606 0.0230313 0.0233575 0.0137738 0.0170472 -0.043342 0.173125 0.0469218 -0.0783163 0.0715202 0.20428 0.067684 0.214002 0.899147 -0.0170764 0.123719 -0.0416039 0.0738787 -0.0573932 0.0950522 0.392612 0.118055 -0.028863 0.0267603 0.156586 0.297081 0.0676193 0.121419 0.109382 0.166383 0.0296766 -0.0509131 1.34384 -0.00702111 0.152584 0.0221498 0.0556336 0.0152109 0.116763 0.0729757 0.0859113 0.0321917 0.0441623 0.0394744 0.0951026 -0.0135267 0.0304196 -0.0867412 0.0479774 -0.0941361 -0.171818 0.0642364 -0.0455417 0.0362265 -0.078141 0.0890591 0.931334 -0.0197498 0.0700934 0.00314435 0.0739573 0.0475601 0.214843 0.182155 0.215044 0.132545 -0.100772 0.0364471 -0.0296485 0.0106762 0.107938 -0.0401053 0.0472417 -0.199727 0.278166 -0.00258858 -0.0263901 -0.0986242 0.162814 0.162953 -0.00570724 0.0965998 -0.0476619 0.198159 -0.00289994 -0.0193474 -0.0831875 -0.0619916 0.0562872 0.0278514 0.015031 -0.054041 0.27634 -0.256442 0.00978646 -0.179842 0.175279 -0.193077 0.198988 0.739705 0.0385101 0.0298455 0.0583461 0.00614063 -0.0228835 0.248035 -0.186355 0.190153 -0.290619 0.242655 -0.437111 -0.271083 -0.376329 -0.0996549 -0.0132682 0.185625 -0.805624 -0.10941 0.245061 0.24301 0.0381828 0.160933 0.0134768 0.0810801 -0.0203124 0.0942482 0.00540895 0.049518 -0.0540374 0.0231336 -0.0788141 0.0210406 0.0235467 0.0234545 -0.0423664 0.115868 -0.129033 0.0236768 -0.0304527 0.139093 -0.16799 0.258837 0.771503 0.0984302 0.0188147 0.0581166 0.405215 0.0361833 0.208044 0.0890657 0.0197943 0.159912 0.225368 0.0450744 0.252113 0.119895 0.105467 0.132891 1.10565 0.0170322 0.0929673 -0.0232266 -0.185121 -0.0641749 -0.125993 -0.0717705 -0.147906 -0.0985983 -0.0366145 -0.0287894 -0.0841197 -0.100722 -0.0679034 -0.0647125 -0.104976 0.0511958 0.173457 0.013267 0.169309 -0.027016 0.0601282 -0.0268138 0.254962 -0.133351 0.319609 0.750332 0.0365256 0.225026 -0.0751817 -0.0157976 -0.320621 -0.0692141 -0.045648 0.0221576 0.130394 -0.0256452 -0.157701 -0.0180733 0.0227042 0.114151 -0.567247 0.0868378 -0.0790137 0.0399482 -0.0131232 -0.00300508 -0.0501713 -0.0455832 -0.0960759 -0.0293804 -0.00280149 0.0269228 -0.0367858 -0.068051 -0.0943105 0.0233714 0.142045 -0.0609577 -0.0110439 0.0129428 0.0525551 0.0956144 -0.18088 -0.00563487 -0.174125 0.0840287 -0.0603966 0.263796 0.85896 0.447739 0.321891 -0.100588 -0.140532 0.0319235 0.125705 0.0435137 0.256866 0.248935 0.188034 -0.237892 -0.357844 -0.169313 1.29577 0.0360053 -0.0749201 -0.047897 -0.00428675 -0.0465943 -0.00690375 -0.0148692 0.00777609 -0.0298418 -0.00917246 -0.0444574 -0.00233661 0.00230011 0.0396163 -0.0174692 0.0646104 -0.00799009 0.0421347 -0.0224446 0.0225124 0.0138818 0.0248303 0.0228866 0.00975859 0.0302532 0.00144844 -0.00830695 -0.017934 0.762183 -0.0230882 -0.079897 0.0100182 0.0178117 0.0266048 -0.0983582 -0.0433746 0.0407508 -0.0823244 0.0732158 -0.0148114 -0.0434832 0.24132 0.0348585 -0.00727072 0.0218785 -0.0240828 -0.0101943 -0.000533387 -0.00692119 0.0106135 -0.0100949 -0.00254876 -0.00718317 -0.000685974 0.000589224 0.00998393 -0.00186445 -0.0197365 -0.00267323 0.0168793 -0.00846747 0.00157551 -0.0187394 0.00938845 -0.0151873 -0.00178251 -0.00867768 -0.0104213 -0.00864154 0.00858733 -0.00692476 1.00262 -0.0797615 0.0258724 -0.0439576 0.0677659 -0.089286 0.0404657 -0.0610638 0.0389946 -0.0185369 0.0297845 0.0149421 -0.307837 0.00315643 -0.0245857 -0.0183765 -0.0180898 -0.0376139 -0.00543157 -0.0124629 -0.00109087 -0.0242051 -0.002233 -0.00296407 0.00677734 -0.00854969 -0.00511349 0.00244979 -0.00154163 0.0228081 0.0183614 0.0335775 0.021194 0.0231034 -0.0191755 0.0150825 -0.00966898 0.0207939 -0.00920445 -0.0138853 -0.00893864 -0.00257463 0.0497993 1.0173 -0.00599862 -0.0229726 0.0328261 -0.0438851 -0.018739 0.00931971 -0.0100806 -0.0470711 -0.0225153 -0.00852084 -0.0217115 0.0138893 -0.145148 -0.032208 -0.00446365 -0.000988947 -0.0146507 -0.00813517 -0.000532234 -0.0141419 -0.00527396 -0.0183959 0.0191454 -0.0270011 0.0360677 -0.0197276 0.0108497 -0.0364865 -0.0432836 -0.0122379 -0.0231458 -0.0109418 -0.00543323 -0.00109085 0.028709 -0.00218848 0.0290999 0.00660998 -0.00689517 -0.0860118 -0.204507 0.0894919 0.879857 -0.110805 -0.146034 -0.0279356 -0.0367679 -0.0795522 0.0176628 -0.0595465 0.0683401 -0.0701494 -0.0623479 0.0100638 0.0576218 0.015855 -0.039871 0.0143086 -0.0393023 -0.0314701 -0.0344182 0.0119604 -0.0175041 -0.00534618 -0.0168217 0.00126359 -0.00143633 -0.00355912 -0.0111541 0.0199283 0.0233732 -0.0120557 0.00127639 -0.0149486 0.00504947 0.00082959 -0.0136366 -0.00430568 -0.0219922 -0.00293298 0.00338918 0.0720667 0.00842277 -0.00368508 -0.146903 0.735792 -0.0740984 0.0401898 0.0528698 0.0106458 -0.0237121 0.0277273 0.00120327 0.0462332 -0.0550782 -0.0135887 -0.134283 -0.0124062 0.00887394 0.0515969 -0.0143676 0.0364384 -0.0532696 0.0187463 0.00857316 0.00403653 0.00260113 -0.00864163 0.00418787 0.0217483 -0.0142861 -0.0290753 -0.0164197 -0.00459947 0.00181912 0.0147258 -0.0267045 -0.0188408 0.00292783 -0.0463995 -0.000430986 -0.043432 -0.00387772 0.13906 -0.139856 0.0316078 -0.0810785 0.118612 0.770208 -0.0456644 -0.0214642 0.0577093 0.0108407 0.0174327 0.0400115 0.0968355 0.173248 0.00575225 -0.00113596 0.0146162 -0.00901388 -0.010833 0.0291888 0.00639386 0.0204199 -0.0557196 0.0306272 0.00304623 0.0192153 -0.0206911 0.0205516 -0.0443629 0.0110202 -0.0183917 0.0195515 -0.0136883 -0.00465355 0.00590222 0.0276454 0.0440941 0.0313883 0.0238097 0.0230768 0.0188454 0.020712 -0.0577553 -0.146184 -0.0179227 0.0128558 0.0934544 -0.0448215 0.84134 -0.0394524 0.0691683 -0.045331 -0.0321539 -0.0323435 -0.13257 -0.437632 -0.0105473 0.0710863 -0.00525853 0.0317928 0.00584082 0.00982939 -0.00955141 0.0315384 -0.000446702 0.0232886 -0.0145583 0.0328946 -0.0094039 0.0120186 -0.0146977 0.0393239 -0.00659012 0.037901 0.0274106 0.0481022 0.0149925 -0.00249663 0.0129865 -0.00332836 -0.0109174 -0.0308 -0.0122068 0.0113375 0.0129912 0.0356979 0.0123309 -0.0436586 0.245771 0.0237519 0.244617 0.814148 -0.0268616 0.147973 0.00507543 0.0713508 -0.0814969 0.101196 0.0284529 0.0691864 0.0129487 0.0495617 0.0232029 0.0114548 0.0148783 0.00947847 0.0102506 0.00811063 -0.0551574 0.0163129 0.00700876 0.0255657 0.00934541 -0.0141995 0.00456535 -0.00603495 0.00868123 -0.00897312 0.00243693 -0.00643363 -0.00884825 0.0156414 -0.0189226 -0.0104175 -0.0335193 -0.033455 -0.0685085 0.139619 -0.117093 0.0343722 -0.100765 0.0715744 0.013507 0.142694 0.881653 0.0655431 0.166528 0.125716 0.121275 -0.481853 0.00167531 0.0716549 -0.0252703 0.0803488 0.01467 0.0292935 -0.01384 0.0275588 0.0220572 0.0242461 -0.00703008 -0.0459927 0.0194554 0.00886852 -0.00808738 0.0955597 0.0365841 0.0298389 0.0315982 0.029263 0.0295981 0.0235985 0.0449105 0.0228013 0.0540035 -0.00636268 0.0258442 -0.0435438 0.0462007 0.0802567 0.218236 -0.131586 -0.0760118 -0.115092 0.0325513 -0.138003 0.0823171 0.693005 0.0231726 0.0422276 -0.0145585 0.478514 -0.0211 -0.114731 -0.0604968 0.0215629 0.00642881 -0.0262843 -0.0225995 -0.0208406 -0.0157173 -0.00204902 -0.0477396 0.011111 -0.0562703 0.0221512 0.0157718 0.0272217 -0.0500836 0.00867114 0.000466983 0.0119417 0.00556831 -0.00498811 -0.0249896 -0.00316657 -0.0159285 -0.0148757 -0.00871576 -0.00418115 -0.12779 0.0748983 0.000812736 0.127601 -0.103322 -0.0873098 -0.0315044 0.114438 -0.154799 0.327684 0.742199 0.137205 0.0575667 -0.25183 0.0268107 0.0933924 -0.00541237 -0.0295608 0.00670081 -0.0296477 0.0184894 -0.0611998 0.00952095 -0.051803 0.0202317 -0.0625767 -0.00551365 -0.0664966 0.0522792 -0.053446 0.00921456 0.00970355 0.0137346 0.0156489 -0.0339535 0.00142651 -0.00743727 0.037454 -0.0153602 -0.00562503 -0.033959 -0.0216569 0.035173 0.0196119 0.0274442 -0.092514 0.0697214 -0.0987662 0.0668626 -0.121841 0.251833 -0.199659 0.298497 0.726107 0.182963 -0.101599 0.0111263 -0.0108133 0.0215878 0.017564 0.0940551 -0.023928 0.0298913 -0.0127022 0.0691139 -0.0169471 -0.0259732 -0.0293004 0.00332864 0.0231666 -0.0231272 0.0401518 -0.0648297 0.00199255 -0.0368098 -0.00108205 -0.0661088 -0.0191637 -0.0729856 -0.0330552 -0.031109 -0.0048096 0.018928 -0.000677658 -0.0975685 0.0268149 0.156729 0.00257896 -0.0268201 0.0775584 0.00973275 -0.0623074 -0.115498 -0.0099592 0.0978206 0.30653 0.915304 0.29244 0.00573752 -0.0289581 -0.00425504 0.000715496 0.00473765 -0.00221801 8.02034e-05 -0.00530763 0.00171656 -0.00301398 0.000897467 -0.00591853 0.00439336 7.56676e-05 0.00434752 -0.0138222 0.00121836 -0.00149805 -0.00409095 0.000411986 0.00354196 -0.00572931 0.000938082 -0.00966009 0.00622212 -0.00296881 0.00781472 -0.00515874 0.00241727 -0.00478678 0.00563148 -0.000547285 0.00136276 0.00690406 0.00719236 0.00260621 0.0181636 -0.0191431 0.0161459 -0.0112548 0.00650323 0.898347 -0.00379891 0.0106914 0.0386123 -0.0266702 0.0152939 -0.0498001 -0.00943354 -0.00429906 0.0222382 -0.0303731 -0.0294756 -0.0329906 0.00134324 -0.0135862 -0.0536881 0.0187606 -0.0262996 -0.00250327 -0.00100961 -0.0370664 -0.0120871 0.0551166 -0.0581915 0.0489462 -0.0420684 0.0339783 -0.0484681 0.0134596 -0.115169 0.0894261 -0.0628214 0.120253 -0.19355 0.162758 0.0169052 0.00865454 -0.0322376 -0.00965803 0.00920482 -0.0218329 -0.077314 0.299593 1.12999 -0.0220523 -0.00195671 0.0120931 0.0145455 0.0147869 0.0186029 -0.00402589 0.00543039 0.0104561 0.012262 0.000648862 0.0107865 -0.000548119 0.00661798 -0.0100031 0.00469688 -0.00194902 -0.00182318 0.0115503 0.00154916 0.00937373 0.00757726 -3.01797e-05 -0.00318662 0.000392106 -0.00190269 -0.00502621 0.0361606 -0.041045 -0.047903 0.004311 0.0159332 -0.0311068 -0.00780135 -0.000295769 0.0203484 0.00575688 0.041614 0.00988395 0.00653402 0.0595173 0.0117408 1.11672 0.312484 0.0656752 0.00069553 0.050667 0.00171271 -0.00857755 0.00974849 -0.0544763 0.0277624 0.0212407 -0.0163211 0.0788164 -0.00630665 -0.124935 0.00327805 -0.0244796 -0.0365976 -0.0852921 -0.0310617 -0.0176056 -0.0438006 0.028841 -0.0343539 0.05169 0.0368003 0.0662163 -0.0977789 0.080856 -0.132728 0.202439 -0.0436461 0.141798 -0.0898844 0.112022 -0.0888518 0.212516 -0.176281 0.227863 -0.0551793 -0.494763 -0.0843862 0.0417099
0.125844 0.986992 -0.0539389 0.0471104 -0.0116107 0.0927854 -0.11388 0.0391131 -0.150993 -0.0244722 -0.0708692 -0.0313046 0.0460162 -0.0645461 0.0013977 -0.010887 -0.00562583 0.0366041 0.0120337 -0.00676029 -0.0173337 0.00464732 0.0131954 0.0137966 0.000985761 0.00543708 -0.0242943 0.0969999 -0.105134 0.0348879 -0.132255 0.19726 -0.0820258 0.172638 -0.165621 -0.0665689 -0.115042 -0.0865408 0.0289896 -0.13396 -0.00546788 0.0691696 -0.099298 -0.0116909 0.992484 -0.0419808 0.0232421 -0.0475534 -0.00108944 -0.0791342 0.0569183 0.0604941 -0.0237829 0.0155634 -0.0522859 0.0564747 -0.0132608 0.0211256 0.0107385 0.0132423 0.00687483 -0.0170907 0.00275535 0.0163912 0.0071609 -0.0130488 0.0315492 -0.0762044 0.0591951 -0.00393028 0.0515982 -0.0668095 0.0295838 -0.0868021 0.05709 -0.0231338 0.162962 0.0773348 -0.0901907 0.0119819 -0.0826851 0.16671 -0.00933041 0.0273243 -0.11382 0.0252189 -0.0147381 0.852851 -0.421476 0.0221564 0.029735 0.182418 0.00921671 -0.00402753 0.00851515 0.207265 0.155794 0.172369 -0.034819 0.015055 -0.0294172 -0.0403189 -0.0351503 -0.0190953 0.00582003 -0.0601094 -0.0164816 0.0549903 0.0748134 0.0727321 -0.0663798 0.00133688 0.122041 -0.0682151 -0.382384 0.105898 -0.0332928 0.207922 -0.0620068 -0.0154513 -0.0528989 0.255961 0.274644 0.76991 -0.0613628 -0.080747 -0.293834 -0.138276 -0.0203957 -0.0290613 1.0342 -0.155645 0.030201 -0.0987436 -0.00486016 -0.0519459 0.0787106 -0.115229 0.0952384 -0.126058 0.0251846 -0.0470885 0.01606 -0.0124207 0.0621823 -0.00813282 0.02315 0.011286 0.0120462 -0.0145719 0.00243472 0.00743613 -0.0959497 -0.0648616 0.0362154 0.0625286 0.212433 -0.0741256 0.107289 -0.0849982 -0.138242 -0.0647199 -0.0163163 -0.130258 0.0709235 -0.0409415 0.0190172 0.0724515 -0.239745 0.118484 -0.0765662 -0.00581 0.19664 1.04053 -0.0451354 -0.0161434 0.163784 0.0423987 0.114465 0.134769 -0.0550131 -0.0258297 0.0787054 0.0152076 0.0614186 -0.042889 0.0873947 0.0418111 0.043763 0.0453346 0.0348477 -0.0492785 -0.011425 -0.00158571 -0.21231 0.392364 0.0576995 0.145487 0.346251 0.248816 0.0405086 -0.0320986 0.177091 0.100238 0.197384 0.158235 -0.0258894 -0.150338 0.0349964 -0.0112828 -0.0530724 -0.335219 -0.00696897 -0.121394 -0.208088 0.00750892 1.03421 -0.082694 0.00558318 -0.255779 -0.0704269 -0.0714598 0.18531 0.0185335 0.00739163 0.0352274 -0.0357879 0.0268647 -0.0153949 0.0302905 -0.00606498 0.029939 -0.033144 0.0299765 -0.0539643 0.0286222 0.159354 -0.367655 0.114014 -0.131194 -0.471697 -0.0928906 0.127753 -0.0736192 -0.0130243 -0.384716 -0.278008 -0.119101 0.0561711 0.446098 0.0480905 -0.2079 -0.107417 -0.360961 -0.117204 -0.258601 -0.00320563 -0.229977 0.212544 0.780536 -0.185831 -0.0422345 -0.101451 -0.00831273 0.0171451 -0.104193 0.0108957 -0.0457975 -0.0308458 -0.0674301 0.000160978 0.00961588 -0.024579 -0.0295562 -0.026612 -0.0334274 -0.00865261 -0.0137625 0.245583 -0.290269 0.0194138 -0.2337 0.0670018 -0.298906 0.26863 -0.106038 -0.289434 -0.00752856 -0.201939 -0.0304847 0.0821466 -0.235185 -0.0215626 0.0399355 0.0671613 -0.199076 -0.287872 -0.112794 -0.115457 -0.0894819 -0.237165 0.0557839 0.849954 -0.0938604 0.212238 -0.0538501 0.23087 -0.0443349 0.0429958 0.0357559 0.0114816 0.0134864 -0.00325988 0.0309193 -0.0421191 0.0709539 0.0134285 0.046509 -0.0111604 -0.00222731 -0.0945611 -0.175869 -0.217977 -0.280017 -0.0037276 -0.175117 -0.188362 -0.0275089 -0.407381 0.0734829 0.112284 0.0843311 0.334501 -0.806361 -0.00534119 -0.0381623 -0.441487 0.022365 0.0950191 -0.14409 -0.114629 -0.0821456 0.0782131 -0.142289 0.309596 0.815899 -0.00937498 0.163809 -0.02115 -0.0395401 -0.00609395 0.00965723 0.0270074 -0.0333875 -0.00579176 -0.0161254 -0.0406296 -0.0231085 -0.103419 0.0994841 0.0327309 0.0444493 0.120501 -0.0778906 0.159222 -0.0304988 -0.101423 -0.0619583 -0.0249355 -0.034464 0.285147 -0.121679 0.0896667 0.0732497 0.222236 -0.536236 0.0694128 -0.0461189 0.0702035 -0.202433 -0.0636484 -0.24008 -0.112451 -0.0884471 -0.016905 -0.0482478 -0.219347 0.225167 1.02074 -0.237154 0.111535 -0.0458342 -0.0188326 -0.110323 -0.0497468 -0.0948754 -0.0522392 -0.104879 -0.0813389 -0.13681 -0.0790941 -0.0435247 0.0299864 0.0137161 0.125982 -0.238546 -0.212177 -0.350733 -0.0616307 -0.00197563 0.0297381 -0.281184 -0.103107 0.0616305 0.230176 -0.292032 0.100221 0.371497 -0.0450753 0.00438214 0.00875818 0.0845995 0.0643241 0.0778041 0.0739549 -0.101182 0.0760375 -0.0734589 0.048598 -0.241375 0.24933 1.01986 -0.0613214 0.0195869 -0.03538 -0.0127292 -0.0313609 0.0271816 -0.0247884 -0.000982748 -0.0262828 0.0102409 -0.0114409 -0.00786515 -0.0293373 0.0658237 0.0267974 0.0791685 0.0552722 0.0666884 0.0354665 -0.146819 0.20052 -0.285217 0.00504411 -0.352452 0.229393 0.0732605 -0.20694 0.367194 0.0179555 4.52393e-05 -0.00518257 -0.0225214 0.0690372 -0.031132 0.140431 0.0871225 -0.222859 0.0234118 -0.195622 0.245056 -0.134191 0.358995 0.829364 -0.0997556 -0.00718404 -0.0540389 0.0100244 -0.0805557 0.0487748 -0.0488881 -0.0182753 -0.0231288 -0.00591532 -0.0325003 -0.042079 -0.0432477 0.0755489 -0.213735 0.242858 0.0261916 0.274592 -0.0776362 -0.158378 -0.134721 -0.0764497 0.137309 0.0983554 0.178344 0.0493217 -0.0740525 -0.0290879 0.111562 -0.0427796 -0.0566844 0.0501949 -0.0279059 0.0522783 -0.0566927 -0.0395425 -0.0828438 0.0360936 -0.0439074 0.150697 0.0740661 0.0798135 0.802042 0.0252353 0.023505 0.0122789 0.0216884 -0.00506265 0.0257747 -0.00945171 0.00889314 0.0767055 -0.0445319 0.0124624 -0.0744878 -0.260568 -0.0216281 0.160154 -0.107985 0.125031 -0.117381 -0.0624655 -0.175081 0.0212875 -0.093013 0.0970664 0.188258 0.135054 -0.424023 -0.0111127 0.0391573 0.0107589 0.0521528 0.00655888 0.0502358 0.028375 0.0251091 0.0600612 -0.00120973 0.00489513 0.0216654 0.0494368 0.0525251 -0.0195587 -0.00431541 0.959749 -0.0391486 0.0309019 0.0396219 0.00574885 -0.0870866 -0.0310254 -0.0465738 0.00142569 -0.0122496 -0.0214242 -0.0179191 -0.0918926 0.131083 -0.0586121 0.0902378 0.053666 0.0917701 0.0812257 -0.0403022 0.0219331 -0.0286545 0.135506 0.128522 -0.00584008 0.207206 0.0668595 0.0775288 0.00880703 0.0096139 0.0351574 -0.0119266 0.00103097 0.016792 0.00754394 0.00396915 -0.00849446 -0.0169701 -0.0141743 0.0398101 0.00324666 0.0213687 -0.0185044 0.982419 -0.0460235 0.0278943 -0.0476561 -0.0499852 -0.0841671 0.0341499 0.0101308 0.0303065 -0.013903 -0.0092681 -0.106198 -0.106063 0.0937274 -0.111569 0.0150323 0.00479614 -0.0397132 -0.0309655 -0.0993227 0.0106029 -0.0590976 0.0254442 -0.0402759 0.553783 -0.128481 -0.0499909 0.0750199 0.03282 0.00327512 0.0409577 0.0510358 0.0389899 0.00609827 0.00884589 0.0353312 -0.0123377 0.065399 -0.0504968 0.0570558 0.0503779 -0.0791723 -0.00202165 0.874546 -0.326341 0.0161815 0.0295845 0.0651011 -0.0354434 -0.0263981 -0.00736682 0.0857975 -0.0572712 -0.0659724 -0.0810963 -0.100034 0.0586744 0.0153036 -0.124243 -0.0634154 -0.0477335 0.016069 -0.0879822 0.198908 -0.148299 0.271329 -0.35597 -0.0117324 -0.257185 -0.0170684 0.00611533 -0.00681445 0.0241697 0.0120842 0.00640319 0.00292952 -0.00922353 -0.0691067 0.0340694 -0.0453458 0.00430116 0.0180883 -0.0147232 -0.049649 -0.0793505 -0.0627844 0.882692 -0.0940114 -0.00310707 -0.00309781 0.0793971 -0.0109578 0.0490578 -0.0147214 0.0328826 -0.0795505 0.0785061 -0.10266 0.152273 0.0168313 0.216643 -0.0121378 0.0105771 -0.0589521 -0.0917296 -0.0908951 -0.0818115 -0.0322943 -0.250635 -0.126278 0.189676 -0.0445248 -0.0852043 -0.0483528 -0.00528105 -0.098666 0.00473662 -0.117633 0.0142573 -0.0681603 0.047583 0.0209003 0.101455 -0.0587408 -0.0814267 -0.113177 -0.119316 -0.211397 0.0502558 0.801822 -0.0493516 -0.016601 0.0206635 -0.0203624 0.0599697 0.0735016 0.0627335 0.155219 0.0957296 -0.0123264 0.204282 -0.217291 0.15895 -0.00844915 0.0981783 0.0841087 0.120823 0.0454909 0.26599 -0.122645 -0.717981 -0.10944 0.0907484 0.000110772 -0.0181752 0.00424698 -0.0437787 0.0250544 -0.0435028 0.0592534 -0.100809 0.0505481 -0.0621482 0.0395279 -0.00116258 0.0193666 -0.0489761 -0.221174 -0.0342228 -0.0592965 -0.0623188 0.0670824 0.87997 0.00524771 0.089297 -0.0118651 0.0729329 -0.105131 0.0461777 -0.123079 -0.0313836 0.0994314 -0.113379 0.252787 -0.138663 0.158071 -0.22555 -0.0698822 -0.0459029 -0.0770522 -0.0615503 -0.0819513 0.786954 0.010401 0.173026 0.0544383 0.0753487 -0.00458983 0.0326842 0.0138377 0.12046 0.0193892 0.0129852 0.00589527 0.0920889 -0.0244361 0.024065 -0.029534 0.0482661 -0.141835 -0.147506 -0.0547404 0.169451 -0.00263812 0.166992 0.790769 -0.0882215 0.151113 0.0293318 0.068742 -0.0358991 -6.59818e-05 0.393316 -0.022152 0.101122 -0.140807 0.446561 0.209435 0.253211 -0.024569 0.127681 -0.274735 0.0626778 -0.408538 0.669345 -0.0442394 -0.0332239 -0.0799041 -0.0326031 -0.107264 -0.00655705 -0.12142 -0.00509389 -0.0577885 -0.00546938 0.0389307 -0.068049 0.0772328 -0.106552 -0.0172517 0.146027 -0.024858 -0.175285 0.0101986 -0.0296927 0.111043 -0.1453 0.163267 0.961305 -0.0560409 0.0968537 -0.135484 0.0255822 0.253062 0.194736 -0.164209 0.0314462 -0.1951 -0.00857609 0.104266 -0.108996 0.272809 -0.046102 0.400367 -0.100245 0.0157098 0.519046 0.0624022 -0.232706 -0.0131793 0.0162418 0.0177921 -0.0331229 -0.0191005 -0.0286426 0.0437099 0.0766523 -0.040967 0.0211585 -0.0985544 0.0249017 0.0196228 0.138629 0.0493024 0.0636757 -0.165689 -0.114055 -0.0751078 0.0946457 -0.119231 0.25509 0.831892 0.0115303 0.0439184 -0.0944622 -0.00425659 -0.142844 0.155005 -0.14769 -0.1003 -0.157212 -0.0282677 0.146327 -0.190579 0.0176055 -0.0607384 0.0244447 0.0703994 1.22387 -0.166788 0.0432273 -0.0470865 -0.00394615 -0.0901847 0.0113785 -0.0335332 -0.0318339 -0.0259647 -0.0515334 -0.0444483 0.0991609 0.0047964 -0.0297175 0.114425 0.0670497 0.0633914 0.104861 0.100673 -0.074519 0.0121494 0.0960972 0.219829 -0.190413 0.338038 0.754591 0.0050591 0.124058 0.0689722 0.0837247 -0.339074 0.0434563 -0.249591 -0.219144 -0.377084 -0.0796667 -0.337863 0.216122 -0.263129 -0.009459 -0.0134507 1.11242 0.0616794 -0.284406 0.000727614 -0.0880817 0.014829 -0.137673 -0.0272353 -0.126575 0.0101068 -0.0583617 -0.0650342 -0.112067 -0.149377 -0.157518 -0.0018877 -0.00478759 0.00690736 -0.013107 0.0824682 0.0442539 0.0102882 -0.0883032 0.0805 0.07682 -0.101302 0.0938862 0.803246 -0.01967 0.0148148 -0.297587 0.0449902 -0.186049 0.117249 -0.37068 -0.135232 -0.14905 -0.0429846 -0.0134648 -0.203812 -0.316046 0.00822047 -0.437105 0.027955 0.133295 -0.0187213 0.00815736 -0.0307621 -0.00144249 -0.0112451 0.00526622 0.0637357 -0.00584224 0.00492287 -0.082343 -0.0808158 0.00562576 -0.0914549 0.0782482 0.0598984 0.0041585 0.00578202 -0.0075092 0.131692 -0.115074 0.0857505 -0.146366 0.12857 -0.220489 0.22937 0.856567 -0.0302051 -0.0268205 -0.38643 0.0681064 -0.383891 -0.000980879 -0.0912213 -0.0539954 -0.0367302 -0.154822 -0.358296 -0.148365 -0.213877 0.599247 -0.00736696 -0.159838 -0.0488774 -0.0486522 -0.0573268 -0.018637 -0.0611167 -0.0566575 -0.00330225 0.00430717 -0.0195789 -0.0649291 -0.000596107 -0.0111755 0.0306449 0.0912052 -0.0435498 -0.0233635 -0.0184382 -0.0100265 0.0277522 -0.025165 -0.0163494 -0.0208509 -0.0105325 0.0120207 -0.0311496 0.00593144 1.08919 -0.0505789 -0.0689074 0.00184364 0.00183573 -0.0484538 0.0147499 0.0118508 -0.0380117 0.0104677 -0.0565373 -0.033238 -0.0928691 -0.0529846 -0.0152915 -0.00309775 0.0147561 -0.0272044 -0.014724 -0.00938873 -0.00488019 -0.0266709 -0.00612739 -0.0167422 0.00110423 0.00673254 0.0199466 0.00122917 0.0158345 -0.0313386 -0.0129948 -0.00143819 -0.00201375 -0.0151596 0.00453597 -0.00720675 0.017946 0.000864213 0.00492605 -0.0175686 -0.0154336 -0.0126464 -0.0270695 0.960496 -0.0572828 0.0489378 0.0456119 -0.00850404 -0.0348526 -0.0478311 -0.0174029 0.0499562 0.0284434 0.0398794 0.0040399 -0.221488 -0.00730504 0.0558681 -0.021267 0.00650953 -0.0365727 0.00399432 0.0145009 0.00659911 -0.00701588 -0.016758 0.00243513 0.00324171 0.0194249 -0.0117823 0.00801552 0.0052139 0.00826759 -0.00703997 0.011932 -0.00781107 -0.00777057 0.0112387 0.000196602 0.0113205 -0.00193286 0.0123349 0.00807374 0.013085 -0.0524243 0.0347883 0.880627 0.00877642 0.0136314 0.0503778 -0.0745276 -0.0868664 0.00138333 -0.02001 0.0221511 -0.0158713 -0.0100746 -0.153729 0.00878736 -0.104839 -0.0024702 -0.00103426 0.0150403 -0.0131923 -0.0286537 0.0122499 -0.00225692 0.0237845 0.0142277 -0.0231132 -0.0359874 -0.00656376 -0.020297 -0.000646804 -0.0161704 0.0171292 -0.0207723 -0.00165664 -0.0258538 -0.00746165 -0.00220744 0.00240932 -0.0155352 -0.0017575 -0.00692607 0.00797026 0.0469608 -0.105238 -0.00235569 0.888087 -0.286268 0.0096194 0.0117489 0.0483553 0.0751207 -0.0578264 0.0260067 0.0186869 -0.057247 -0.353915 0.0222582 -0.0245237 -0.0431314 -0.0149608 -0.00818559 -0.016702 -0.0236281 -0.0180756 0.00143204 0.00180426 -0.0101687 0.01734 0.0106387 -0.032257 -0.0118332 -0.0110763 0.00857512 0.00833669 -0.0165089 0.00407564 -0.0216283 0.0118706 -0.0135628 -0.00564735 0.0153003 -0.0115874 0.000343867 -0.0147831 0.0391802 -0.0429125 -0.104874 -0.0666563 0.843477 -0.0905499 0.00889942 0.0015486 0.0174922 0.0491177 0.0973982 -0.000773043 0.0634478 -0.0787642 -0.00906676 -0.111131 -0.020009 -0.0205095 -0.0197249 -0.00104523 0.00131166 -0.0317054 -0.029101 0.0109734 -0.0115155 0.00644136 0.00686612 0.00856052 -0.0360228 0.0380769 -0.0117334 0.0106272 -0.0262379 0.0186266 -0.0142563 0.00529479 -0.0152931 -0.0139029 -0.0294672 0.00465579 -0.0135452 0.016337 0.0627878 -0.2467 -0.0924559 -0.172498 0.0203246 0.713342 -0.116991 0.0330346 0.0402524 -0.0510322 -0.000276894 0.000835114 0.0334754 0.14963 -0.00910874 -0.131023 -0.0459052 0.00316478 -0.0156647 0.0117064 -0.0163624 0.0238864 -0.069834 0.0223609 0.0238912 0.0335494 0.0127275 0.0387657 -0.0441141 0.00354172 0.000241926 0.0155467 -0.00902731 -0.00184667 0.0149309 0.00818744 0.00594256 -0.00877459 -0.0126817 0.0125561 -0.00989529 0.0113901 -0.016064 -0.149534 -0.090882 -0.0362698 -0.0047508 0.0859536 0.747135 0.0568754 0.116499 0.104475 0.143965 0.0192537 0.0282355 -0.187118 -0.0118786 0.00347745 -0.0404355 0.0260923 -0.00508945 0.011448 0.00468854 0.00396357 -0.00231136 -0.0137327 -0.0364919 0.0295397 -0.0221548 0.0525617 0.00458213 0.0210997 -0.00935418 0.0146135 0.00895989 0.033616 -0.00271261 -0.0115386 -0.0152007 -0.00885995 0.0223113 0.0102378 0.0356933 0.0130578 -0.0178649 -0.00510974 -0.098734 -0.0204117 0.127306 0.040349 0.161441 0.831697 -0.106927 0.163882 -0.0149132 0.144013 0.0357744 0.0932384 0.00901352 -0.0317043 -0.00063931 0.03201 0.0168817 0.0269987 -0.000202218 0.0315728 0.0204668 0.0318625 -0.0277478 -0.0163742 0.0138196 0.000914761 0.0432025 0.0547592 -0.0429669 -0.0207292 -0.00651454 -0.0118795 -0.02472 -0.0200018 0.00733717 -0.00730265 -0.0306004 -0.0391996 -0.0380822 0.00643728 0.000726387 0.0601956 -0.0752399 0.0949015 -0.106358 0.197834 -0.0678475 0.256376 0.982556 -0.0885185 0.163257 -0.0759756 0.0814816 0.774311 0.0119789 0.0411148 -0.0121206 -0.0106312 -0.0230577 0.00298197 0.0034096 0.00881865 -0.0275449 -0.00614493 0.0177448 -0.0330997 0.00421024 -0.0203459 -0.0242709 0.024667 0.0155644 0.00319585 0.00229392 0.0152948 0.018619 0.00229396 0.0251046 0.0144717 0.0134687 -0.0150265 -0.0365415 -0.0202987 -0.04877 0.0296636 -0.00789186 -0.175651 -0.0245925 -0.0845196 -0.0162304 -0.0971562 0.232197 0.832437 0.0594305 0.0587317 -0.133473 0.258546 0.00546475 -0.169461 0.0156931 0.0212189 0.00666663 0.017616 -0.000320168 -0.00624468 -0.00999093 0.0234656 0.0118812 0.0312973 -0.130782 0.103511 0.0154626 -0.0220425 0.00749657 0.039078 0.0225104 0.0653384 0.0169625 0.0519848 0.00646201 0.0506057 0.0318172 0.0266656 0.0173062 -0.00454758 -0.0576943 0.0929162 0.152013 0.0933192 -0.060827 -0.0962131 0.0236939 0.209895 -0.066564 0.395944 0.682414 0.234646 0.131474 0.0141662 0.0308871 0.0616529 0.0228743 0.0107157 -0.00334756 0.0279975 0.0059629 0.0284083 0.00254102 0.0195774 0.010609 0.0411965 0.0227517 -0.0809023 -0.0170697 -0.0180207 0.0345642 0.0242158 0.00851092 -0.00241661 0.0106093 0.035501 0.00351987 0.00927069 -0.0221292 -0.0132654 -0.00571426 -0.0254073 0.0204962 0.083832 -0.0338781 0.0909953 0.0838651 0.0631381 -0.0713644 0.0701526 0.0981298 0.0629591 0.196987 0.768395 -0.0121696 -0.153585 -0.00971189 0.0306075 -0.0437352 -0.0187842 -0.0487858 0.00820968 -0.0368164 0.0039517 -0.0261973 -0.024307 0.00977939 -0.00198192 -0.0304881 0.00212719 -0.0796983 0.042717 0.0141709 0.0440793 0.00573145 0.0516637 -0.0148038 0.0180349 0.0118919 0.0128428 0.00452426 0.022804 0.0299387 0.0230639 -0.0708091 0.0764382 -0.144888 -0.0299017 -0.0861071 0.158746 -0.195642 0.00122867 -0.153668 0.179668 -0.21368 0.277917 0.741794 0.65502 0.02808 -0.12819 0.000665878 0.002435 0.000497424 0.00259709 0.00430698 0.00311112 0.00484317 0.0028029 -0.00327074 -0.00153334 -0.00496919 0.00837855 0.00086063 -0.00581334 -0.00452086 -0.000208607 -0.00609548 -0.00920615 -0.00687247 -0.000204181 0.000661084 -0.00634686 -0.00576273 3.96727e-05 0.000821902 0.0140283 0.0193374 -0.0180574 -0.0240333 0.00123315 -0.00226451 0.0120455 -0.00750829 0.012511 -0.0184712 0.0099478 -0.0162511 0.0172064 -0.00370847 1.02126 -0.00166113 -0.0181015 0.067567 0.0188463 0.0101328 0.0377932 -0.00703748 0.0304311 0.0114335 0.0235615 0.0138026 -0.000604394 0.00642646 0.0199577 -0.0287019 0.0415346 -0.0252521 -0.0814513 -0.00924859 -0.0574918 -0.0327828 -0.0128577 -0.0480035 -0.00421719 -0.0584032 -0.0218676 -0.0277142 0.00372298 -0.0488826 0.192402 0.0921141 0.167491 0.0227616 0.0729331 0.13262 0.0621022 0.161958 -0.00735428 -0.00243582 0.0224131 -0.0225484 0.109621 1.06253 0.100439 0.00595532 0.0125654 0.00507216 0.0138096 0.000750945 0.0249139 0.0020221 0.0176425 -0.00128383 -0.00209649 0.00920196 0.0233539 -0.0125145 -0.00298042 -0.0227114 -0.00948841 -0.0142984 0.000481641 -0.00396173 -0.0150243 -0.00110082 -0.00917303 0.00784628 0.00643508 0.00250911 0.0101077 0.0208632 -0.0161709 -0.063721 -0.00469618 -0.0680748 0.00252813 -0.0119785 -0.0150887 -0.013861 -0.0200679 -0.0243976 0.0188051 -0.0370987 0.021218 -0.0137057 1.0546 0.141075 -0.00330629 -0.113067 -0.0503125 -0.0784535 -0.0151305 -0.106171 -0.0128767 0.0943364 0.0629599 0.0135333 0.0273018 -0.114744 -0.0240138 -0.0103547 0.0160078 0.00139518 -0.00696931 -0.0239398 -0.0224913 0.0193137 0.0173078 -0.00274202 0.0159434 -0.028477 0.0120239 0.00690221 0.104032 0.013128 0.0519367 0.162863 0.170365 -0.132671 0.0898773 0.144146 0.230325 0.0477915 0.0458024 -0.249534 0.532956 -0.0106968 0.169157 -0.127389 0.893412 -0.166486 -0.0278693 -0.07552 -0.00551095 -0.189601 0.0227986 -0.0899574 0.0665555 -0.0576936 -0.0338449 -0.00947222 -0.0530301 -0.014228 -0.0266473 0.00252291 0.0213349 0.0221099 -0.0526015 -0.00563491 -0.0422006 0.00126064 -0.0227063 -0.0107261 -0.0382864 -0.0261629 -0.244292 0.0651536 -0.121237 0.0140157 -0.183143 -0.169047 -0.00323298 -0.0488307 0.0832766 -0.0396649 -0.0753057 0.0193025 0.230669 0.00219531 -0.0221168 -0.12021 0.0836304 1.08045 0.028561 0.100529 -0.00825265 0.091015 -0.0833474 0.140709 0.0108587 0.0141804 0.00697984 0.0147562 0.172767 -0.0279475 -0.0241069 -0.0371515 -0.028919 -0.0198272 0.042067 -0.0127135 0.0296495 -0.0234299 0.0554169 0.0241463 -0.0106912 0.0358774 -0.172787 0.196394 0.041778 0.227931 -0.188762 0.224429 -0.208151 0.306259 -0.0994361 0.163698 -0.10627 0.113869 0.320405 -0.0338222 0.169423 0.124533 -0.0829424 -0.0806556 0.925212 -0.377794 0.182492 -0.0545707 0.208369 -0.0514516 0.066431 -0.0245071 0.137014 -0.0827697 0.0350658 -0.0362507 0.0240296 -0.0207862 -0.0196952 -0.0547554 -0.0209311 -0.0392251 -0.0632337 0.00815964 -0.11416 0.0155381 -0.0103961 -0.104724 0.361795 -0.258613 -0.103949 -0.427762 0.578298 -0.0169195 0.393719 0.00102666 0.219849 -0.0718632 0.143448 -0.173534 -0.0337063 -0.0874671 -0.231915 -0.436744 -0.0529687 0.128283 -0.115671 1.07041 -0.235492 0.143682 -0.0757908 0.120018 -0.166893 0.0874913 -0.122701 0.145539 -0.0840441 -0.0145252 0.00660419 0.0208466 0.0489622 0.0305898 0.0011376 0.0243492 -0.00710306 0.0223754 -0.0172341 -0.00977704 -0.00109818 0.0649428 -0.103282 0.416976 0.0504781 0.389549 -0.274673 0.225839 -0.0738039 0.214028 -0.126947 0.204932 -0.0965802 0.222369 -0.140444 0.0411703 0.121591 0.153509 -0.153428 0.197125 -0.300731 0.201669 0.730078 0.29913 -0.263743 0.130738 -0.193156 0.101836 -0.0121117 0.0254376 0.133368 0.0825942 -0.040458 0.0596618 -0.0446249 -0.049445 -0.00805744 -0.0065887 -0.00321161 0.0599148 0.0315665 0.0393691 0.0525104 -0.111142 0.218289 -0.0927094 -7.45586e-05 -0.163653 -0.0801084 0.223708 -0.347629 0.130617 -0.299896 0.255827 -0.00322448 0.0140147 0.0687212 -0.034948 0.0296323 -0.0207628 -0.153536 -0.165719 0.0979105 -0.11588 0.0615974 0.768124 -0.0803648 -0.0580075 0.0545429 0.0759966 -0.10219 0.129891 0.0320045 0.0822619 -0.103461 0.049015 -0.00864527 0.0390028 -0.0619135 -0.0296828 -0.0718253 0.0362003 -0.0292992 0.049372 -0.0168527 0.185667 0.140362 -0.277672 0.0871999 -0.0556631 0.0174547 0.0175914 -0.227183 0.0213009 0.0468953 0.23724 -0.0826135 0.265716 1.11432 0.0282363 -0.145311 -0.203512 -0.381177 -0.230056 -0.251799 0.119939 -0.269883 0.02928 0.601922 -0.187419 -0.0446912 0.013228 -0.106897 0.0349395 -0.0509226 -0.00593613 -0.0093256 -0.0321783 0.0425402 -0.0384504 0.0435182 -0.0170462 0.0423639 0.0236669 0.06671 -0.00715676 0.0174998 -0.12223 -0.322651 -0.255826 -0.300168 -0.0201328 -0.454941 -0.221592 -0.325042 -0.277588 -0.0577732 -0.0919824 -0.123148 0.0514461 -0.709738 -0.0110562 -0.245249 -0.483325 -0.129998 -0.446853 -0.163082 -0.405056 0.0234009 -0.261576 0.203311 0.867243 -0.00558124 -0.0470752 0.0444376 -0.0225936 0.0896012 -0.0982679 0.0524604 -0.0995569 0.0399432 -0.106285 -0.00330337 -0.070239 -0.0200258 -0.0339969 0.0233711 0.00228673 0.0731151 -0.210148 -0.0163438 -0.367464 -0.171577 -0.256841 0.0741608 -0.181458 0.162128 0.069816 -0.0582799 -0.204652 -0.146598 -0.141101 0.26366 -0.00895543 -0.238736 -0.276759 -0.182287 0.0163963 -0.208855 -0.0663064 -0.110836 0.107766 -0.173889 0.288298 0.906534 0.0205079 -0.00804678 -0.0998536 -0.0549035 0.0115673 -0.0739167 0.0194387 -0.073575 0.0528395 -0.00862681 -0.0444194 -0.035672 -0.04015 0.0554633 -0.0149008 0.06113 -0.153864 -0.170458 -0.280112 0.0383677 -0.0350337 0.083308 0.0326182 0.0905353 0.236732 0.227321 -0.0804075 -0.136568 -0.31744 -0.531552 0.0361016 -0.0566958 -0.116498 -0.215491 -0.219928 -0.136335 -0.186958 0.0326608 -0.223074 0.120786 -0.269647 0.253847 0.881119 -0.146704 -0.0339172 -0.0951586 0.0358981 0.0405972 -0.0699832 -0.0105998 -0.0476565 -0.0541949 0.0179031 -0.0881364 0.060306 -0.0383937 0.00640876 0.0119886 0.0614682 -0.396148 -0.285701 -0.510934 0.0882161 0.258776 -0.338325 0.133508 -0.209588 0.0502639 0.000915084 -0.379709 -0.137433 -0.287842 -0.0343547 -0.268673 -0.0698048 0.153006 -0.0376733 0.177747 -0.0540454 -0.0188361 0.0175933 0.0819001 0.157962 -0.0828258 0.247386 0.889019 -0.0917468 0.23007 0.0820003 -0.0104364 -0.0355495 -0.0154339 0.0483873 0.0297518 -0.000669549 -0.000782686 0.0347338 0.0986564 0.124221 0.0817861 0.107821 0.19048 0.0318973 0.46225 -0.0556708 0.109642 -0.0813376 0.386989 -0.0959657 0.125525 -0.0281012 0.153158 -0.141583 0.602058 -0.0745752 0.20658 0.109569 -0.26955 -0.111314 -0.0483402 0.0364904 0.0638653 -0.317244 0.00146213 -0.171695 0.133114 -0.135968 0.116671 0.82126 -0.16932 0.0172537 0.0125612 -0.0023276 -0.059636 0.0720618 -0.0149882 0.106183 2.25247e-05 0.0381731 0.029807 -0.0232414 0.0682578 0.178819 -0.497638 -0.401323 -0.213974 -0.115715 0.0818088 -0.663636 0.0680084 -0.525567 0.13744 -0.580556 -0.167425 -0.47496 -0.969613 -0.0337536 -0.191122 0.180997 -0.076945 0.133796 -0.0230863 0.160794 -0.0604518 0.0292302 0.0715345 -0.0599781 0.0171004 -0.100656 0.0105865 -0.088261 0.799706 -0.0298985 -0.0567587 -0.0343558 -0.0324593 -0.0272783 -0.00310794 -0.00300048 0.0911912 -0.0164268 0.0437169 -0.0387875 0.0232406 -0.106283 -0.0443233 -0.0615894 0.18152 0.326996 0.06325 -0.0746411 0.194351 -0.257125 0.0954966 -0.251229 0.0613973 -0.0734894 -0.063956 -0.0288534 0.20319 -0.0178323 0.0716771 0.0386436 0.0260285 -0.0079353 0.0465533 0.0358142 0.0448336 0.00647812 0.00771396 -0.0150735 0.026021 0.00566547 0.0010135 1.02935 -0.0593391 0.016599 -0.0280763 0.0480313 -0.0629469 0.0376706 -0.0554498 0.0250955 -0.0421823 0.000503789 -0.0349679 -0.116315 0.0933488 0.122859 -0.0683989 0.141027 0.125861 0.0442235 0.0690227 -0.0411973 0.0555204 0.0285982 0.0733006 -0.0598561 -0.107207 -0.0190587 0.0631991 -0.0528392 0.0233182 -0.0197416 -0.00530966 0.0257501 -0.0296023 0.0131064 0.00647721 -0.0207325 -0.00287982 0.00948943 -0.0316743 0.0402791 0.0216482 0.08988 1.04753 0.016523 0.00631676 0.0308518 0.0180381 0.0266465 0.0185275 0.0352195 -0.0135354 0.0284755 0.0129925 0.115722 -0.140374 0.0853656 -0.0817454 0.285957 -0.151462 0.19752 -0.128819 0.0767509 -0.134804 0.0293091 -0.137712 0.0193539 0.185877 -0.128309 0.12763 -0.0250784 -0.111796 -0.0975457 -0.0392656 -0.0621345 -0.0483137 -0.0861106 -0.00374734 -0.0178818 0.0405448 -0.00357229 0.0170753 -0.0525454 -0.00893779 -0.178515 -0.0185775 0.951651 -0.211227 0.00972881 -0.0376184 0.0356736 -0.0622164 -0.0152811 0.016629 0.0387957 0.0212602 -0.106823 -0.137212 -0.15465 0.0988089 -0.18479 0.00121207 -0.237593 0.212077 -0.273127 0.348661 -0.25003 0.138433 -0.0881697 0.0208115 0.0855433 -0.34715 -0.0511595 0.179064 0.0540623 0.0995873 0.0466015 0.125842 0.0647952 0.0804619 0.0241012 0.0436334 0.00311472 0.0483359 -0.0136353 0.0776861 -0.0147189 -0.162546 -0.196712 0.776759 -0.0865946 -0.0436758 -0.0449222 -0.0325301 -0.092128 -0.00630439 -0.0489371 0.0418576 0.069249 0.0738244 0.328279 0.0995475 0.433223 0.203897 0.131655 0.0646073 0.0654989 0.0744967 -0.0235815 -0.00346778 -0.132578 0.233829 -0.24403 0.317978 0.0225614 0.0692024 -0.017425 0.0557102 -0.00196037 0.0630816 -0.0195851 0.0738618 -0.0102608 0.0714898 -0.088774 -0.0103357 -0.0756513 0.122897 -0.165211 -0.110266 -0.255538 0.0482629 0.732148 -0.00260998 -0.194413 0.0760621 -0.0786804 0.0995103 0.0156225 0.0837075 -0.0179376 0.346985 -0.402232 0.380688 -0.353721 0.242169 -0.0254147 0.287691 -0.0114326 0.233234 -0.188384 0.0453878 -0.30948 -0.121256 -0.0709907 -0.0788795 0.108693 -0.132643 0.0283402 -0.0610988 -0.000440827 -0.0391284 0.0202284 -0.00879834 -0.00539589 -0.0470893 -0.0822312 -0.0284963 -0.0320376 0.0306333 -0.188891 0.0157096 -0.0299126 -0.0652192 0.0295738 0.932787 0.016372 0.0171087 -0.0153612 0.0217968 -0.0365016 -0.0165245 -0.115074 -0.0725721 0.0670871 0.0773643 0.236067 -0.00969878 -0.0863487 -0.189069 -0.277528 -0.146048 -0.251087 -0.0082111 -0.00518754 1.03753 0.00366997 0.235105 0.059544 0.145515 0.0657545 0.106957 0.066758 0.126279 0.078125 0.0858138 0.0478839 0.0262026 0.0281386 0.013152 -0.0510909 0.145122 0.0313227 -0.0759381 0.0566285 0.197458 0.0507105 0.192854 0.875028 -0.035989 0.112766 -0.0288231 0.0773313 -0.0476485 0.150722 0.430078 0.0196578 0.0656364 0.064493 0.258845 0.249222 0.0985214 0.185927 0.213017 0.179566 0.0475781 -0.135495 1.34426 -0.00425271 0.163255 0.0333565 0.0750196 0.0202227 0.139923 0.0769495 0.102203 0.0173629 0.0752582 0.0349241 0.0933218 -0.0298174 0.0206031 -0.1103 0.0419789 -0.0842392 -0.189438 0.0365855 -0.0582341 0.0253405 -0.098978 0.096388 0.912046 -0.0204191 0.063949 -0.00385202 0.0678066 0.029914 0.250867 0.203122 0.283347 0.180551 -0.078469 0.0617186 0.0132442 -0.00196907 0.0929951 -0.172224 0.0323426 -0.317443 0.167022 -0.00443082 0.0419219 -0.0876031 0.122065 0.143739 -0.0109315 0.0852072 -0.0425861 0.189432 0.0117733 -0.00128567 -0.0695461 -0.0661932 0.0323195 0.0258803 0.00673598 -0.114033 0.275553 -0.296444 -0.011942 -0.211396 0.168753 -0.197072 0.183481 0.708358 0.0266969 0.0165571 0.0469864 -0.0491661 -0.00357895 0.283507 -0.12881 0.188375 -0.212213 0.280079 -0.396619 -0.240816 -0.362257 -0.160706 -0.0718937 0.146669 -0.812288 -0.138293 0.306499 0.214896 0.0459962 0.138387 0.0404063 0.0688982 0.0226795 0.0722157 0.033578 0.0529427 -0.041707 0.0405066 -0.0624706 -0.0232608 1.43416e-05 -0.00233015 -0.0678003 0.119889 -0.119938 0.0182265 -0.0566271 0.138144 -0.191853 0.249218 0.726916 0.0680787 -0.031294 0.0833838 0.425706 0.0454082 0.241623 0.0871646 0.0556144 0.0685889 0.305462 -0.0141104 0.280699 0.0223454 0.111569 -0.000670178 0.836226 0.0196926 0.0575162 0.0752623 -0.165826 -0.066151 -0.0574979 -0.0143142 -0.100252 -0.132678 0.00489939 -0.0299334 0.0131226 -0.0897176 -0.0481599 -0.0878749 -0.08884 0.0284669 0.136199 -0.0222834 0.146525 -0.0863588 0.0420388 -0.0949612 0.205074 -0.160381 0.295094 0.760308 0.0654795 0.216334 -0.0231313 -0.0541113 -0.161401 0.102914 -0.00729942 -0.0222376 0.150426 0.0308531 0.075543 -0.00692219 0.0790761 0.0153568 -0.603593 0.0575172 0.082432 0.0282323 -0.012921 -0.00219493 -0.0562726 -0.03984 -0.0930845 -0.0248196 0.00162631 0.0138518 -0.0173387 -0.048482 -0.0567207 0.0604601 0.154523 -0.106606 -0.0159641 -0.0163736 0.0462321 0.0626996 -0.17988 -0.0350396 -0.178469 0.0636811 -0.088873 0.258077 0.853217 0.35107 0.239643 -0.00840993 -0.291577 0.0302589 -0.0311249 0.0137228 0.107637 0.149222 0.0253063 -0.208885 -0.314757 -0.0076273 1.52378 0.0329845 -0.113216 -0.039622 0.011287 -0.0609569 0.0201578 -0.0179141 0.0378275 -0.0491506 0.0112011 -0.0396713 0.017121 0.0149095 0.0444622 -0.0280934 0.0618219 -0.0260959 0.0448801 -0.0414791 0.0137202 8.52238e-05 0.0156732 0.00617903 0.00122441 0.00914624 -0.00411123 -0.0118557 -0.0251393 0.825724 -0.0120514 -0.147551 0.0416553 0.0155906 0.0811484 -0.150954 -0.00766936 0.0365391 -0.015401 0.0594933 0.0096447 -0.0905325 0.30987 0.0275447 -0.0373877 0.0173726 -0.0230844 -0.012571 -0.00111413 -0.0103306 0.00709682 -0.0116587 -0.00553261 -0.00892803 -0.00786841 0.00046724 0.00403457 -0.00484883 -0.0131198 0.00832893 0.0155937 -0.00439323 0.001847 -0.0144781 0.0130391 -0.00715669 -0.000516607 -0.00201873 -0.0113853 -0.00677863 0.00827651 -0.00193124 1.02358 -0.108135 0.0548031 -0.0465543 0.0739517 -0.0783332 0.0366196 -0.0450123 0.035414 -0.0016601 0.0215919 0.0126634 -0.299817 -4.13023e-05 -0.0227347 -0.0209443 -0.0348708 -0.0410606 -0.0206124 -0.0154722 -0.0140087 -0.0247262 -0.01336 -0.0099903 -0.002929 -0.0133917 -0.0108577 -0.000470097 -0.00615397 0.0253331 0.0114919 0.0293005 0.0156467 0.0209134 -0.0193186 0.0145824 -0.0105931 0.0186195 -0.00984713 -0.00968528 -0.00704732 0.000522861 0.0365864 0.996103 -0.0219103 -0.0340774 0.0343277 -0.0583383 -0.0129458 -0.0245255 -0.00299533 -0.0655033 -0.016792 -0.0110747 -0.0439619 0.00757402 -0.164103 -0.0438022 -0.00447225 -0.00528849 -0.0180669 -0.0155149 0.000313744 -0.0126696 -0.00943722 -0.0127054 0.0102162 -0.0213451 0.0323846 -0.0115027 0.0124673 -0.041927 -0.0429094 -0.0141076 -0.0144431 -0.0150709 -0.0103777 -0.00634784 0.0230813 0.00638658 0.0285778 0.0124933 -0.00931325 -0.0712937 -0.202297 0.0618943 0.879037 -0.126577 -0.15003 -0.0155 -0.0534427 -0.0563245 0.0186635 -0.0452244 0.0781641 -0.0477291 -0.0956125 0.011784 0.0331748 0.0119452 -0.0283486 0.0122764 -0.0274233 -0.0326572 -0.0215626 0.00554838 -0.0104613 -0.00796096 -0.0142963 0.00238131 0.000824626 -0.00631321 -0.00359647 0.0244057 0.0242158 -0.00934271 -0.000376556 -0.0128259 0.00918437 -0.000150637 -0.0121332 -0.0030179 -0.0178792 0.00293468 0.00905654 0.0499266 0.0171158 -0.0125532 -0.112276 0.727812 -0.0359564 0.0155146 0.0503407 0.00210222 -0.0295162 0.0275633 -0.000422102 0.0439335 -0.00618649 -0.0144371 -0.125851 -0.00827452 0.0239256 0.0470902 0.00170032 0.0407771 -0.0320657 0.0109965 0.0216665 -0.00118403 0.0203355 -0.00156035 0.0193313 0.0204543 -0.0125788 -0.0470621 -0.0179733 -0.016284 -0.00203689 0.00641103 -0.0324191 -0.0264535 -0.0029257 -0.0566087 -0.00568454 -0.0525446 -0.00477166 0.111294 -0.131083 0.0397885 -0.0623333 0.177303 0.788066 -0.0384165 -0.0245517 0.0521661 0.0412157 0.0275432 0.0586199 0.0924662 0.186973 0.00516297 0.0285175 0.0149151 0.00589137 -0.00126078 0.0361501 0.0102611 0.0300764 -0.0458052 0.0380667 0.0130404 0.0195864 -0.0142275 0.0223421 -0.0436695 -0.00105621 -0.0131342 0.0241601 -0.00102236 0.000367072 0.0173633 0.0324681 0.0475937 0.0389832 0.0246702 0.0297818 0.0190711 0.0171561 -0.0558208 -0.160374 0.0344416 0.0112068 0.109062 -0.0371384 0.849029 -0.0271543 0.0961177 -0.0439217 -0.0204244 -0.0333958 -0.15033 -0.485729 -0.0055923 0.0883392 0.00797975 0.0305036 0.0142423 0.00716532 -0.00780348 0.032781 0.00786245 0.0225265 -0.00417947 0.0279749 -0.00126494 0.0086737 -0.0149028 0.0463006 -0.0118171 0.0425596 0.0118889 0.044456 0.00880625 0.0021755 0.0134481 -0.000533012 -0.0140362 -0.0281892 -0.00936927 0.0121699 0.0183145 0.0514225 0.0364247 -0.0426539 0.239807 0.0734107 0.248836 0.846579 -0.00899235 0.150195 0.0284284 0.0621611 -0.0795645 0.195225 0.0210241 0.0794488 0.00884592 0.0373927 0.0194366 -0.00176343 0.00666767 -0.00303096 0.004538 0.000537576 -0.0506765 0.00918289 0.00673194 0.0241713 0.00723773 -0.0109342 -0.000561094 -0.00385237 0.00399092 -0.00724682 0.00118538 -0.016861 -0.00736558 0.0189346 -0.0191979 -0.00422524 -0.0333491 -0.0316627 -0.0574309 0.0886921 -0.111416 -0.0160405 -0.0863794 0.0143775 0.0302454 0.104549 0.92503 0.0352065 0.180635 0.0881382 0.116818 -0.50924 0.00116404 0.0705847 -0.0361768 0.100386 0.0108517 0.0471519 -0.0152666 0.048786 0.0112347 0.04634 -0.00830548 -0.0186452 0.0141612 0.0279609 -0.00339409 0.0808312 0.0348886 0.0244752 0.0201653 0.0184252 0.0270385 0.0258467 0.049588 0.0288951 0.0490635 0.00511913 0.0250953 -0.0366276 0.0357754 0.0914445 0.274334 -0.115398 -0.047101 -0.0707598 0.0389522 -0.0758943 0.0918639 0.750093 -0.00118164 0.07596 -0.0234521 0.447177 -0.0284877 -0.0861817 -0.0371937 0.025072 0.0136884 -0.0185278 -0.0132152 -0.0199378 -0.0125968 -0.00145372 -0.0392212 0.027216 -0.049492 0.039907 0.018895 0.00634058 -0.0543716 0.0147539 0.000396409 0.0167531 0.00375358 -0.00456643 -0.0199614 0.00356883 -0.00850965 -0.00395796 -0.00825377 -0.000153551 -0.0976871 0.0635357 -0.0022284 0.107157 -0.115417 -0.11783 -0.0432176 0.115559 -0.157015 0.363244 0.712435 0.174346 0.0363472 -0.328943 0.0316024 0.0682857 0.026179 -0.0251712 -0.00417196 -0.00748738 0.022694 -0.0394184 -0.0055237 -0.0413672 0.0313345 -0.04561 0.0106272 -0.0708821 0.0335976 -0.0217022 0.00635451 0.00609471 0.0189621 0.0136013 -0.0257888 -0.00742446 -0.00525767 0.0379148 -0.0148313 0.000893213 -0.0327328 -0.0197023 0.0198078 -0.00996774 -0.00555176 -0.0546576 0.101304 -0.120499 0.0489651 -0.174634 0.290965 -0.222688 0.323714 0.687052 0.154734 0.0659839 0.0063077 0.0395873 0.0126096 0.0674869 0.093851 0.00978619 0.0313908 0.0243654 0.0668357 0.00895015 -0.0239089 -0.00139767 0.0175948 0.0473366 -0.0100756 0.0349711 -0.0363463 -0.00853042 -0.00951277 0.00149798 -0.0393358 -0.00586019 -0.0544726 -0.00508804 -0.0102429 0.0153109 0.0189415 -2.53443e-07 -0.101095 0.0878339 0.153537 0.0713523 -0.0225944 0.179614 0.00502162 -0.00241609 -0.0908113 0.0362939 0.118464 0.331659 0.932748 0.285938 0.00891701 0.0110654 -0.00452139 0.000304531 0.00183833 -0.000274779 0.00015235 -0.00383741 -0.000271672 -0.00201138 0.00229644 -0.00338887 0.00710758 -0.000492935 0.00335718 -0.0181461 0.00323888 -0.00222604 -0.00130139 -0.000102835 0.00451868 -0.0042657 0.000523849 -0.00725525 0.00487833 0.000141494 0.00845998 -0.00287465 0.00500331 -0.0152184 0.00984011 -0.00308334 -0.000188093 0.000665798 0.000607867 0.00204608 0.0162572 -0.0173008 0.0163466 -0.0137296 0.00137525 0.916119 -0.00184625 0.00792553 0.0590917 -0.026267 0.0134308 -0.03642 -0.00447459 -0.000793535 0.00176658 -0.015755 -0.0252508 -0.0137881 -0.00288836 -0.00361498 -0.0609246 0.0447031 -0.0229048 0.00125086 -0.00966803 -0.0274198 -0.0111845 0.0491182 -0.0517558 0.0305942 -0.0344886 0.0241621 -0.0373187 0.00635939 -0.0575049 0.0934601 -0.114085 0.137305 -0.210234 0.14006 -0.0604519 0.0115214 -0.0249518 0.0236466 0.0116947 -0.00163913 -0.0791789 0.352834 1.12183 -0.0308752 0.00174675 0.0243921 0.0212996 0.0220011 0.0216085 0.00564518 0.00902341 0.0232738 0.0155737 0.0108674 0.0132674 0.00794388 0.00999859 -0.00578116 0.000233391 0.00380136 -0.00392285 0.0131983 0.00103595 0.0100379 0.0110727 -0.000423669 -0.00370841 -0.00077816 -0.00265347 -0.00744102 0.0375975 -0.0342474 -0.0182895 -0.000362566 0.0361475 -0.0283379 0.00308919 0.013929 0.0212305 0.0144484 0.0446712 0.0162318 0.0139335 0.116357 0.015181 1.1312 0.267043 0.0704614 -0.00523914 0.04839 -0.0187508 0.00910993 0.0360531 -0.037057 0.0389007 -0.0149776 -0.00904903 0.0228707 -0.0185276 -0.103224 0.0194533 -0.0393242 -0.0593551 -0.0851965 -0.0466657 -0.00281953 -0.0400127 0.0102911 -0.0265663 0.0245231 0.0330309 0.0580094 -0.129523 0.125934 -0.196597 0.234257 -0.112695 0.232543 0.0117865 0.149675 -0.0330871 0.155551 -0.129732 0.1358 -0.0599912 -0.581086 -0.104031 -0.00266619

